Why and how systematic strategies decay

In this paper, we propose ex-ante characteristics that predict the drop in risk-adjusted performance out-of-sample for a large set of stock anomalies published in finance and accounting academic journals. Our set of predictors is generated by hypotheses of OOS decay put forward by McLean and Pontiff (2016): arbitrage capital flowing into newly published strategies and in-sample overfitting linked to multiple hypothesis testing. The year of publication alone - compatible with both hypotheses - explains 30% of the variance of Sharpe decay across factors: Every year, the Sharpe decay of newly-published factors increases by 5ppt. The other important variables are directly related to overfitting: the number of operations required to calculate the signal and two measures of sensitivity of in-sample Sharpe to outliers together add another 15% of explanatory power. Some arbitrage-related variables are statistically significant, but their predictive power is marginal.

==> data/bins_msr_mbn_crsp_1000_error.dat <==
x y error
0.29900395840625643 0.312494937241213 0.2941422013476312
0.5886519905046116 0.4397346915904239 0.3045135902475247
0.8387634801829295 0.21767538146450255 0.4116455524671786
1.2867121474721623 0.482040347364436 0.3930435244486179
1.9779559745080306 0.6683429118666906 0.2618903003362338


==> data/bins_msr_mbn_crsp_500_error.dat <==
x y error
0.29900395840625643 0.22828167859867626 0.2769044523441916
0.5886519905046116 0.40530231115343 0.25035406327896426
0.8387634801829295 0.18623518402635403 0.32638666941466254
1.2867121474721623 0.34577769945527936 0.3073677734065753
1.9779559745080306 0.5820467309141435 0.17620656130292991


==> data/bins_msr_mbn_is_postpub_error.dat <==
x y error
0.370425874028706 0.1049796996305149 0.4165369337746164
0.4667467942636346 0.2310837458063833 0.42205488701456
0.6795130071918417 0.6529112149069638 0.18784364888109173
0.8040414842151762 0.35421212161183546 0.40058099204672915
0.9112652730389231 0.5988391721657234 0.7811174919772843
1.0457832389695432 0.5413144653410114 0.46920871259974456
1.1831288375389235 0.586875618498075 0.3512288921320534
1.4984569770091314 1.220099057143135 0.8893768974379063
1.9212640405132397 1.3556147004021675 0.6751380160905527
2.6488515092671165 1.0981521678082458 0.28904682944513405


==> data/bins_msr_mbn_size_crsp_1000_error.dat <==
x y error
0.29900395840625643 0.6827633901293364 0.6426648967346164
0.5886519905046116 0.9607667613379817 0.665325118715029
0.8387634801829295 0.4755942054884581 0.89939541233978
1.2867121474721623 1.053199468289689 0.8587522460044813
1.9779559745080304 1.4602478885050965 0.5721984198468322


==> data/bins_msr_mbn_size_crsp_500_error.dat <==
x y error
0.29900395840625643 0.7052410848029924 0.8554536551367753
0.5886519905046116 1.2521190633678054 0.7734303175599548
0.8387634801829295 0.575344916059297 1.0083213432467155
1.2867121474721623 1.0682269438417311 0.9495653934270241
1.9779559745080304 1.7981437250492787 0.5443630308201346


==> data/discount_dapublished_crsp.dat <==
2004-01-01 0.24944787104925167
2004-10-01 0.020740677247904557
1993-03-01 0.4428572794895611
1993-01-01 1.015790452517343
1998-01-01 0.8279541915151493
1994-12-01 0.35495105985676084
1996-01-01 0.5158889749955392
1989-01-01 0.9598008286011159
2002-01-01 0.4341707283981353
2008-03-01 -0.24514152431807185
2002-01-01 0.37991244742354957
1992-01-01 0.434823283558653
2008-04-01 0.4006860580079113
1988-01-01 1.036433582491967
2002-01-01 0.41898765289092454
2006-08-01 0.5329012694885837
1988-06-01 1.0059538389022216
2002-01-01 0.5203577235924808
1992-01-01 0.908101802535688
2001-01-01 1.1939872068201722
2001-01-01 0.9381618081464077
2004-10-01 0.4850487308293425
2000-01-01 0.7343844467168927
2006-02-01 -0.256327623596131
2006-02-01 0.057336228857018806
2002-01-01 0.5502605343406504
2000-02-01 0.5505897706962827
2000-02-01 0.47131645532410804
2000-02-01 0.3953599414781967
2000-02-01 0.6338864895480285
2000-02-01 0.24621201041881194
2000-02-01 0.5408265023152029
1999-08-01 1.1594519433887285
2006-08-01 -1.3789049690372608
1998-01-01 0.5027633265080043
2008-01-01 -0.04615746768358355
2008-01-01 0.9160752590004749
2003-03-01 -0.6477607427790403
2003-06-01 -1.1724517593855321
1985-01-01 1.464155012836621
2006-02-01 1.2699024568150419
2004-01-01 0.7729911275126775
2005-01-01 0.6786571117425304
1977-06-01 0.9913742518354495
2003-03-01 -0.22209606033545096
1989-01-01 1.2353405798734038
1989-01-01 1.6142365777444694
1994-12-01 0.9825939198136658
1996-04-01 0.468735964074156
2008-01-01 0.28793768328323743
1996-07-01 0.6712166935545718
2001-01-01 1.0394160298987507
1993-01-01 2.24967843126104
2004-10-01 -0.13107815620706406
1996-07-01 0.6198316457115393
1982-11-01 1.4571733337650021
2006-01-01 0.7910564450070127
2004-10-01 -0.9072002594604163
1996-07-01 0.9526098037730352
2006-06-01 0.7161230396441296


==> data/discount_dapublished_crsp_reg.dat <==
2008-04-01 0.10018215549021381
1977-06-01 1.6567400123029719


==> data/is_dapublished_crsp.dat <==
2004-01-01 1.4463467995967958
2004-10-01 1.1235092765372183
1993-03-01 0.7814146457250395
1993-01-01 1.6764936308338079
1998-01-01 1.9007900313989843
1994-12-01 1.947719428224055
1996-01-01 1.1122239641978393
1989-01-01 0.6583017906166228
2002-01-01 2.4818923099553674
2008-03-01 0.3475147157528664
2002-01-01 2.8455577381781603
1992-01-01 0.8333709181783064
2008-04-01 0.7923499539888545
1988-01-01 2.398666649696343
2002-01-01 2.6617527350156505
2006-08-01 1.0734474429457521
1988-06-01 0.6748874659869415
2002-01-01 1.144973588505285
1992-01-01 0.3250182805270334
2001-01-01 1.6390286582185951
2001-01-01 0.8281154902821657
2004-10-01 0.9018597711223271
2000-01-01 0.45966456043769527
2006-02-01 0.8815382227584837
2006-02-01 0.7928575753351903
2002-01-01 0.9726602588095853
2000-02-01 1.4862237744072375
2000-02-01 1.226257603313651
2000-02-01 1.9278658659396435
2000-02-01 0.6980143964703588
2000-02-01 2.949945343662776
2000-02-01 1.3159248081753976
1999-08-01 0.41373432282506145
2006-08-01 0.3715122215850718
1998-01-01 1.015562191366057
2008-01-01 1.0462721950931366
2008-01-01 0.735729754830269
2003-03-01 0.4964867726807288
2003-06-01 0.3616167946941373
1985-01-01 0.7961403217815006
2006-02-01 0.4685214681827433
2004-01-01 0.8570108595148193
2005-01-01 1.6760486369866043
1977-06-01 0.46471167997658674
2003-03-01 1.3828487651094448
1989-01-01 1.3856643682165755
1989-01-01 0.5896933117269435
1994-12-01 1.6506294965061394
1996-04-01 2.530883002508579
2008-01-01 0.4327220608974719
1996-07-01 2.4230779262821653
2001-01-01 1.0507703116568894
1993-01-01 0.8804204327659644
2004-10-01 1.0912912819675475
1996-07-01 0.7204513235199153
1982-11-01 0.9741020932623587
2006-01-01 0.4031589087880657
2004-10-01 0.4783742234065816
1996-07-01 1.1758837845041508
2006-06-01 0.9973560107878761


==> data/is_dapublished_crsp_reg.dat <==
2008-04-01 1.0967579409445551
1977-06-01 1.2905422458257672


==> data/msr_mbn_is_discount.dat <==
1.3856643682165755 1.2353405798734038
0.6583017906166228 0.9598008286011159
0.4964867726807288 -0.6477607427790403
1.4862237744072375 0.5505897706962827
1.1235092765372183 0.020740677247904557
0.3475147157528664 -0.24514152431807185
0.9018597711223271 0.4850487308293425
0.4685214681827433 1.2699024568150419
1.0734474429457521 0.5329012694885837
2.530883002508579 0.468735964074156
1.0912912819675475 -0.13107815620706406
1.015562191366057 0.5027633265080043
1.1122239641978393 0.5158889749955392
0.8804204327659644 2.24967843126104
0.8815382227584837 -0.256327623596131
2.8455577381781603 0.37991244742354957
0.7928575753351903 0.057336228857018806
2.398666649696343 1.036433582491967
0.4783742234065816 -0.9072002594604163
1.144973588505285 0.5203577235924808
0.4031589087880657 0.7910564450070127
0.9973560107878761 0.7161230396441296
0.7814146457250395 0.4428572794895611
0.8281154902821657 0.9381618081464077
0.41373432282506145 1.1594519433887285
1.9278658659396435 0.3953599414781967
1.4463467995967958 0.24944787104925167
0.45966456043769527 0.7343844467168927
2.4818923099553674 0.4341707283981353
0.9726602588095853 0.5502605343406504
0.9741020932623587 1.4571733337650021
0.3715122215850718 -1.3789049690372608
1.226257603313651 0.47131645532410804
1.6764936308338079 1.015790452517343
0.7923499539888545 0.4006860580079113
1.0507703116568894 1.0394160298987507
2.4230779262821653 0.6712166935545718
2.949945343662776 0.24621201041881194
0.46471167997658674 0.9913742518354495
1.0462721950931366 -0.04615746768358355
0.3250182805270334 0.908101802535688
1.9007900313989843 0.8279541915151493
1.947719428224055 0.35495105985676084
0.8333709181783064 0.434823283558653
1.1758837845041508 0.9526098037730352
0.735729754830269 0.9160752590004749
0.7204513235199153 0.6198316457115393
0.7961403217815006 1.464155012836621
0.4327220608974719 0.28793768328323743
1.6390286582185951 1.1939872068201722
1.6506294965061394 0.9825939198136658
0.8570108595148193 0.7729911275126775
1.6760486369866043 0.6786571117425304
1.3159248081753976 0.5408265023152029
0.5896933117269435 1.6142365777444694
0.6748874659869415 1.0059538389022216
2.6617527350156505 0.41898765289092454
0.3616167946941373 -1.1724517593855321
0.6980143964703588 0.6338864895480285
1.3828487651094448 -0.22209606033545096


==> data/msr_mbn_is_postpub.dat <==
1.3856643682165755 1.7117674241425782
0.6583017906166228 0.6318386041034328
0.4964867726807288 -0.3216046406516374
1.4862237744072375 0.8182996071542447
1.1235092765372183 0.023302343289685192
0.3475147157528664 -0.08519028714261913
0.9018597711223271 0.43744593736892606
0.4685214681827433 0.5949765635158563
1.0734474429457521 0.5720415050750653
2.530883002508579 1.1863158841397534
1.0912912819675475 -0.14304444912514938
1.015562191366057 0.5105874256069572
1.1122239641978393 0.5737840808554986
0.8804204327659644 1.9806628580351007
0.8815382227584837 -0.22596259774883887
2.8455577381781603 1.081062804596285
0.7928575753351903 0.0454594633904395
2.398666649696343 2.4860586689487847
0.4783742234065816 -0.43398121959362596
1.144973588505285 0.5957958500881239
0.4031589087880657 0.3189214531587937
0.9973560107878761 0.7142296180527571
0.7814146457250395 0.3460551641590902
0.8281154902821657 0.7769063257171654
0.41373432282506145 0.47970506464613705
1.9278658659396435 0.7622009359357105
1.4463467995967958 0.3607881299583194
0.45966456043769527 0.33757050389240056
2.4818923099553674 1.0775649920190524
0.9726602588095853 0.5352165537444776
0.9741020932623587 1.4194355946665784
0.3715122215850718 -0.5122800484017274
1.226257603313651 0.5779553869080262
1.6764936308338079 1.7029662239071168
0.7923499539888545 0.317483579626544
1.0507703116568894 1.092187505677877
2.4230779262821653 1.6264103539041834
2.949945343662776 0.7263119736888252
0.46471167997658674 0.46070319405598353
1.0462721950931366 -0.04829327503324348
0.3250182805270334 0.2951496864036489
1.9007900313989843 1.5737670736870013
1.947719428224055 0.6913450753517326
0.8333709181783064 0.36236907906458077
1.1758837845041508 1.120158421216393
0.735729754830269 0.6739838257104946
0.7204513235199153 0.44655852951240566
0.7961403217815006 1.1656728430577445
0.4327220608974719 0.12459698772036605
1.6390286582185951 1.9569792495246352
1.6506294965061394 1.621898507132025
0.8570108595148193 0.662461790586969
1.6760486369866043 1.1374623271173336
1.3159248081753976 0.7116870113153047
0.5896933117269435 0.9519045134409039
0.6748874659869415 0.6789056372365563
2.6617527350156505 1.1152415310202064
0.3616167946941373 -0.42397824716249805
0.6980143964703588 0.4424618954325815
1.3828487651094448 -0.3071252627705511


==> data/nb_fields_dapublished_crsp.dat <==
1977-06-01 1
1982-11-01 1
1985-01-01 0
1988-01-01 1
1988-06-01 1
1989-01-01 1
1989-01-01 2
1989-01-01 2
1989-01-01 0
1989-01-01 2
1992-01-01 4
1992-01-01 4
1993-01-01 0
1993-01-01 1
1993-03-01 0
1994-12-01 1
1994-12-01 2
1996-01-01 2
1996-04-01 1
1996-07-01 6
1996-07-01 0
1996-07-01 0
1998-01-01 1
1998-01-01 2
1998-01-01 2
1999-08-01 0
2000-01-01 14
2000-02-01 0
2000-02-01 1
2000-02-01 0
2000-02-01 0
2000-02-01 0
2000-02-01 2
2001-01-01 0
2001-01-01 0
2001-01-01 0
2002-01-01 0
2002-01-01 2
2002-01-01 10
2002-01-01 2
2002-01-01 2
2002-01-01 3
2003-03-01 0
2003-03-01 0
2003-06-01 0
2004-01-01 3
2004-01-01 2
2004-01-01 9
2004-10-01 1
2004-10-01 1
2004-10-01 1
2004-10-01 7
2004-10-01 7
2005-01-01 0
2005-01-01 0
2005-01-01 4
2005-06-01 4
2005-06-01 3
2006-01-01 1
2006-02-01 1
2006-02-01 1
2006-02-01 0
2006-02-01 0
2006-06-01 0
2006-08-01 0
2006-08-01 2
2006-08-01 1
2008-01-01 0
2008-01-01 3
2008-01-01 3
2008-03-01 6
2008-04-01 0


==> data/nb_fields_dapublished_crsp_rolling.dat <==
1977-06-01 1.0
1982-11-01 1.0
1985-01-01 0.6666666666666666
1988-01-01 0.75
1988-06-01 0.8
1989-01-01 0.8800000000000001
1992-01-01 1.48
1993-01-01 1.58
1993-03-01 1.3800000000000001
1994-12-01 1.48
1996-01-01 1.6
1996-04-01 1.0
1996-07-01 1.3
1998-01-01 1.6333333333333333
1999-08-01 1.3333333333333333
2000-01-01 3.733333333333333
2000-02-01 3.633333333333333
2001-01-01 3.233333333333333
2002-01-01 3.5333333333333328
2003-03-01 3.5333333333333328
2003-06-01 0.7333333333333328
2004-01-01 1.5666666666666664
2004-10-01 2.2466666666666666
2005-01-01 1.8800000000000001
2005-06-01 2.58
2006-01-01 2.7800000000000002
2006-02-01 1.9466666666666668
2006-06-01 1.2666666666666668
2006-08-01 1.2000000000000002
2008-01-01 0.9
2008-03-01 1.9
2008-04-01 1.8


==> data/nb_operations_dapublished_crsp.dat <==
1977-06-01 1
1982-11-01 2
1985-01-01 1
1988-01-01 2
1988-06-01 1
1989-01-01 2
1989-01-01 3
1989-01-01 3
1989-01-01 1
1989-01-01 1
1992-01-01 5
1992-01-01 3
1993-01-01 0
1993-01-01 1
1993-03-01 1
1994-12-01 3
1994-12-01 3
1996-01-01 4
1996-04-01 2
1996-07-01 5
1996-07-01 2
1996-07-01 2
1998-01-01 5
1998-01-01 5
1998-01-01 5
1999-08-01 2
2000-01-01 14
2000-02-01 1
2000-02-01 2
2000-02-01 2
2000-02-01 2
2000-02-01 2
2000-02-01 4
2001-01-01 1
2001-01-01 3
2001-01-01 3
2002-01-01 4
2002-01-01 2
2002-01-01 9
2002-01-01 1
2002-01-01 1
2002-01-01 2
2003-03-01 0
2003-03-01 2
2003-06-01 9
2004-01-01 3
2004-01-01 2
2004-01-01 5
2004-10-01 3
2004-10-01 2
2004-10-01 4
2004-10-01 10
2004-10-01 10
2005-01-01 0
2005-01-01 3
2005-01-01 8
2005-06-01 3
2005-06-01 2
2006-01-01 5
2006-02-01 2
2006-02-01 3
2006-02-01 7
2006-02-01 1
2006-06-01 4
2006-08-01 6
2006-08-01 9
2006-08-01 2
2008-01-01 0
2008-01-01 2
2008-01-01 2
2008-03-01 7
2008-04-01 2


==> data/nb_operations_dapublished_crsp_rolling.dat <==
1977-06-01 1.0
1982-11-01 1.5
1985-01-01 1.3333333333333333
1988-01-01 1.5
1988-06-01 1.4
1989-01-01 1.6
1992-01-01 2.0
1993-01-01 1.9
1993-03-01 1.7
1994-12-01 2.1
1996-01-01 2.5
1996-04-01 2.1
1996-07-01 2.6
1998-01-01 3.4
1999-08-01 3.2
2000-01-01 5.2
2000-02-01 5.233333333333333
2001-01-01 5.1
2002-01-01 4.733333333333333
2003-03-01 4.533333333333333
2003-06-01 3.5333333333333337
2004-01-01 3.7666666666666666
2004-10-01 4.46
2005-01-01 4.5600000000000005
2005-06-01 4.86
2006-01-01 4.0600000000000005
2006-02-01 4.043333333333334
2006-06-01 3.6833333333333336
2006-08-01 4.083333333333334
2008-01-01 3.85
2008-03-01 4.25
2008-04-01 4.0


==> data/oos_dapublished_crsp.dat <==
2004-01-01 0.3607881299583194
2004-10-01 0.023302343289685192
1993-03-01 0.3460551641590902
1993-01-01 1.7029662239071168
1998-01-01 1.5737670736870013
1994-12-01 0.6913450753517326
1996-01-01 0.5737840808554986
1989-01-01 0.6318386041034328
2002-01-01 1.0775649920190524
2008-03-01 -0.08519028714261913
2002-01-01 1.081062804596285
1992-01-01 0.36236907906458077
2008-04-01 0.317483579626544
1988-01-01 2.4860586689487847
2002-01-01 1.1152415310202064
2006-08-01 0.5720415050750653
1988-06-01 0.6789056372365563
2002-01-01 0.5957958500881239
1992-01-01 0.2951496864036489
2001-01-01 1.9569792495246352
2001-01-01 0.7769063257171654
2004-10-01 0.43744593736892606
2000-01-01 0.33757050389240056
2006-02-01 -0.22596259774883887
2006-02-01 0.0454594633904395
2002-01-01 0.5352165537444776
2000-02-01 0.8182996071542447
2000-02-01 0.5779553869080262
2000-02-01 0.7622009359357105
2000-02-01 0.4424618954325815
2000-02-01 0.7263119736888252
2000-02-01 0.7116870113153047
1999-08-01 0.47970506464613705
2006-08-01 -0.5122800484017274
1998-01-01 0.5105874256069572
2008-01-01 -0.04829327503324348
2008-01-01 0.6739838257104946
2003-03-01 -0.3216046406516374
2003-06-01 -0.42397824716249805
1985-01-01 1.1656728430577445
2006-02-01 0.5949765635158563
2004-01-01 0.662461790586969
2005-01-01 1.1374623271173336
1977-06-01 0.46070319405598353
2003-03-01 -0.3071252627705511
1989-01-01 1.7117674241425782
1989-01-01 0.9519045134409039
1994-12-01 1.621898507132025
1996-04-01 1.1863158841397534
2008-01-01 0.12459698772036605
1996-07-01 1.6264103539041834
2001-01-01 1.092187505677877
1993-01-01 1.9806628580351007
2004-10-01 -0.14304444912514938
1996-07-01 0.44655852951240566
1982-11-01 1.4194355946665784
2006-01-01 0.3189214531587937
2004-10-01 -0.43398121959362596
1996-07-01 1.120158421216393
2006-06-01 0.7142296180527571


==> data/oos_dapublished_crsp_reg.dat <==
2008-04-01 0.2606830123723871
1977-06-01 1.6673222161220196


==> data/pnl_kink_dapublished.dat <==
-2000 0.00037353468592971094
-1986 0.0031198211874583293
-1972 0.00646154305607324
-1958 0.009111957172573473
-1944 0.013865657747820056
-1930 0.012245136960306694
-1916 0.01084375302216641
-1902 0.0053345829220137995
-1888 0.005702151758440519
-1874 -0.003580503461665374
-1860 -0.0011458073320178414
-1846 -0.00170270931328283
-1832 0.001373446040211763
-1818 0.010504183181112098
-1804 0.011121325698254095
-1790 0.01888678150370145
-1776 0.029981652974721062
-1762 0.043821989837447325
-1748 0.05197111359340854
-1734 0.05190565716509554
-1720 0.057070951018238725
-1706 0.0703625690446771
-1692 0.07126499607728116
-1678 0.07383310399982257
-1664 0.08032604414366235
-1650 0.0657626086114698
-1636 0.059521313549513254
-1622 0.059485376566792356
-1608 0.049506007838446664
-1594 0.04437514155188111
-1580 0.046776755573839535
-1566 0.04773940048116539
-1552 0.043548207499342025
-1538 0.03873769156352125
-1524 0.02887858981365796
-1510 0.029760728048764565
-1496 0.027279915052257925
-1482 0.027224948742028268
-1468 0.02684873828344395
-1454 0.036404857940579995
-1440 0.0396864567421795
-1426 0.04725353237956887
-1412 0.04495968447869027
-1398 0.044392078545535424
-1384 0.046490855044326235
-1370 0.052111776831488266
-1356 0.05790863158192273
-1342 0.06022850589566027
-1328 0.05050517947400013
-1314 0.046584817978679874
-1300 0.04314543238223807
-1286 0.036789773845831306
-1272 0.031544973478872924
-1258 0.02221236494182842
-1244 0.031076228957010295
-1230 0.02872037139158384
-1216 0.02486450572054596
-1202 0.031014641288346037
-1188 0.03115958365430183
-1174 0.011698415118553893
-1160 0.008621151845200065
-1146 0.012400134612518788
-1132 0.008702270401322888
-1118 0.006031803597702777
-1104 0.012418179524566642
-1090 0.01824949556336108
-1076 0.024569759561198973
-1062 0.020457725487749698
-1048 0.008818600891569037
-1034 0.006651766502539073
-1020 0.01144427918718539
-1006 0.017944526943429292
-992 0.021562254929734626
-978 0.027254364991135663
-964 0.028751826820150452
-950 0.024165082177264787
-936 0.02479595287815526
-922 0.02887545490491686
-908 0.025632265622499928
-894 0.03167807795811897
-880 0.024834686835298547
-866 0.023946806928783582
-852 0.02804940974753154
-838 0.03482771800177143
-824 0.03716009410805828
-810 0.043516841982689576
-796 0.032418187552448026
-782 0.027331701999154426
-768 0.028569366471270407
-754 0.04167784961526596
-740 0.04746019751499577
-726 0.05249096700697572
-712 0.0649180972356006
-698 0.0730283386103302
-684 0.0863948938554712
-670 0.08414704052661472
-656 0.0921945726342698
-642 0.09177187295562
-628 0.09206881683147153
-614 0.0916734320213337
-600 0.09987304927164263
-586 0.09999548968977572
-572 0.09759045725978513
-558 0.10226693172287578
-544 0.10098875151505289
-530 0.09533426624719514
-516 0.08447624467120657
-502 0.07943422573338169
-488 0.07950620676715184
-474 0.07899711779075452
-460 0.06989384805827935
-446 0.07772657669942606
-432 0.06946535829521983
-418 0.06720279042297005
-404 0.06531228166752542
-390 0.06096382844043621
-376 0.050836107543390976
-362 0.06307997925970085
-348 0.0786364407729091
-334 0.08816591136431373
-320 0.09553795424740372
-306 0.09285044405430157
-292 0.09159907813615377
-278 0.0873244869085693
-264 0.08208688581837438
-250 0.08445929552105177
-236 0.07327019276820443
-222 0.07324308676697056
-208 0.06256628164055
-194 0.05530606478043418
-180 0.05199925226487375
-166 0.05110453334373153
-152 0.03762729009788772
-138 0.038703247147169745
-124 0.0362769304589732
-110 0.0325602863839005
-96 0.019042135314196403
-82 0.017759009731079273
-68 0.012847304719088844
-54 0.005462457945262547
-40 0.00911009681380556
-26 0.00477169967264675
-12 -0.004100340027915901
2 0.0009046925197772122
16 0.019727476047160943
30 0.02150575229576708
44 0.014205786876669475
58 0.015073878288567925
72 0.0062234234071482375
86 -0.004243173994265122
100 -0.003412066582333986
114 -0.005454999462609061
128 -0.011263731430367678
142 -0.007435530055453802
156 -0.012244200115803188
170 -0.016236834736757775
184 -0.013612284949717227
198 -0.012596247331367943
212 -0.019865430198460383
226 -0.013433797845458997
240 -0.018792076574016756
254 -0.016574711109066925
268 -0.024404966170164487
282 -0.032041734741127516
296 -0.03118788557060726
310 -0.026658372245698884
324 -0.02350885736456161
338 -0.03503851787042046
352 -0.026780643732657736
366 -0.02524569939304371
380 -0.01417114269019247
394 -0.014617722866518816
408 -0.018811100748494135
422 -0.02728166892840227
436 -0.030339346718185264
450 -0.030547484893350702
464 -0.03019085485102344
478 -0.026573022198843655
492 -0.029055470975934257
506 -0.027877574470817963
520 -0.03853564670553182
534 -0.04749401132314596
548 -0.054360344523509976
562 -0.052461797176961825
576 -0.057392343909613425
590 -0.05084627844333965
604 -0.05227250318553458
618 -0.051571690794709184
632 -0.04635017682212813
646 -0.049732916503118764
660 -0.05623288827669607
674 -0.05437381812350998
688 -0.050795638213726096
702 -0.057957710982769375
716 -0.06711274773834103
730 -0.07607359658408439
744 -0.060132095212309576
758 -0.06316422747426065
772 -0.06318653999985728
786 -0.07810182731983047
800 -0.07478114754955813
814 -0.08284286521943655
828 -0.07450706587853981
842 -0.07412800731821464
856 -0.07618667908538214
870 -0.0834003084638349
884 -0.0830287878436231
898 -0.09279808956072633
912 -0.10145671896376422
926 -0.0945214846103823
940 -0.10240358466236792
954 -0.09485913287863125
968 -0.11019757744559316
982 -0.10929622844053176
996 -0.11691573322645617
1010 -0.12382716154701456
1024 -0.12749342961968138
1038 -0.1314777690737705
1052 -0.14135122452564547
1066 -0.13320624826841257
1080 -0.1390245108341098
1094 -0.1437172037226507
1108 -0.12314513922712214
1122 -0.11926409887059496
1136 -0.12290119968483094
1150 -0.12839289240476254
1164 -0.1286008673262361
1178 -0.1354523212575246
1192 -0.13076519434010256
1206 -0.14584758452624785
1220 -0.167966177953737
1234 -0.16374160830106263
1248 -0.16980571507392023
1262 -0.1731342988189844
1276 -0.17674537772073368
1290 -0.17844827279598804
1304 -0.1821656412809586
1318 -0.1766334969760215
1332 -0.17895139869692517
1346 -0.1795065141917246
1360 -0.17739345497477188
1374 -0.17933320958366963
1388 -0.18905593842438004
1402 -0.19972703890024388
1416 -0.2078539345040189
1430 -0.21143246653687017
1444 -0.22236186220066317
1458 -0.21945002336096792
1472 -0.20966705696085353
1486 -0.20855000114567943
1500 -0.20086816182520836
1514 -0.2050374628065409
1528 -0.21442725955458547
1542 -0.21752041464074012
1556 -0.22596695802772473
1570 -0.21467388813042354
1584 -0.22021696407505398
1598 -0.21164990403279232
1612 -0.21780346113793603
1626 -0.22696055153503744
1640 -0.22922504034534952
1654 -0.2368794001661471
1668 -0.2433095668659037
1682 -0.2456848928111704
1696 -0.24065303052104567
1710 -0.23993676212822618
1724 -0.24114056274707224
1738 -0.23924482735507624
1752 -0.2520659394725918
1766 -0.25376277607214287
1780 -0.25541655095842075
1794 -0.24956790150695046
1808 -0.2541705078274047
1822 -0.2619078120866433
1836 -0.25902063700037387
1850 -0.2587431149803458
1864 -0.258529226673972
1878 -0.2659996363981116
1892 -0.2695848087961803
1906 -0.27383324602310705
1920 -0.2817076839746278
1934 -0.2870107614970858
1948 -0.2850584333380521
1962 -0.28959198617535203
1976 -0.28729705018380736
1990 -0.2969384003572565


==> data/reg_msr_mbn_is_discount.dat <==
0.3250182805270334 0.5455435183279267
2.949945343662776 0.5455435183279267


==> data/reg_msr_mbn_is_postpub.dat <==
0.3250182805270334 0.1843823643484319
2.949945343662776 1.673499399114413


==> data/size_as51_idx.dat <==
2001-11-30 202.0
2001-12-31 200.0
2002-01-31 202.0
2002-02-28 202.0
2002-03-31 202.0
2002-04-30 199.0
2002-05-31 200.0
2002-06-30 198.0
2002-07-31 198.0
2002-08-31 199.0
2002-09-30 199.0
2002-10-31 199.0
2002-11-30 199.0
2002-12-31 200.0
2003-01-31 199.0
2003-02-28 199.0
2003-03-31 199.0
2003-04-30 199.0
2003-05-31 198.0
2003-06-30 197.0
2003-07-31 199.0
2003-08-31 199.0
2003-09-30 199.0
2003-10-31 199.0
2003-11-30 199.5
2003-12-31 199.0
2004-01-31 199.0
2004-02-29 199.0
2004-03-31 199.0
2004-04-30 199.0
2004-05-31 199.0
2004-06-30 199.0
2004-07-31 199.0
2004-08-31 198.0
2004-09-30 197.0
2004-10-31 198.0
2004-11-30 198.5
2004-12-31 198.0
2005-01-31 199.0
2005-02-28 198.0
2005-03-31 199.0
2005-04-30 199.0
2005-05-31 199.0
2005-06-30 198.0
2005-07-31 199.0
2005-08-31 199.0
2005-09-30 200.0
2005-10-31 200.0
2005-11-30 200.0
2005-12-31 200.0
2006-01-31 200.0
2006-02-28 200.0
2006-03-31 200.0
2006-04-30 200.0
2006-05-31 200.0
2006-06-30 200.0
2006-07-31 198.0
2006-08-31 198.0
2006-09-30 199.0
2006-10-31 199.0
2006-11-30 199.0
2006-12-31 198.0
2007-01-31 201.0
2007-02-28 200.0
2007-03-31 200.5
2007-04-30 201.0
2007-05-31 200.0
2007-06-30 201.0
2007-07-31 199.0
2007-08-31 200.0
2007-09-30 201.0
2007-10-31 201.0
2007-11-30 202.0
2007-12-31 202.0
2008-01-31 200.0
2008-02-29 199.0
2008-03-31 200.0
2008-04-30 200.0
2008-05-31 199.0
2008-06-30 198.5
2008-07-31 199.0
2008-08-31 200.0
2008-09-30 198.0
2008-10-31 199.0
2008-11-30 199.5
2008-12-31 200.0
2009-01-31 200.0
2009-02-28 200.0
2009-03-31 200.0
2009-04-30 200.0
2009-05-31 199.0
2009-06-30 200.0
2009-07-31 200.0
2009-08-31 199.0
2009-09-30 200.0
2009-10-31 200.0
2009-11-30 199.0
2009-12-31 200.0
2010-01-31 200.0
2010-02-28 200.0
2010-03-31 199.0
2010-04-30 200.0
2010-05-31 200.0
2010-06-30 201.0
2010-07-31 199.0
2010-08-31 200.0
2010-09-30 200.0
2010-10-31 200.0
2010-11-30 199.5
2010-12-31 200.0
2011-01-31 200.0
2011-02-28 199.0
2011-03-31 198.0
2011-04-30 198.0
2011-05-31 199.0
2011-06-30 200.0
2011-07-31 200.0
2011-08-31 199.0
2011-09-30 198.0
2011-10-31 199.0
2011-11-30 200.0
2011-12-31 199.5
2012-01-31 200.0
2012-02-29 200.0
2012-03-31 200.0
2012-04-30 199.0
2012-05-31 200.0
2012-06-30 199.0
2012-07-31 200.0
2012-08-31 199.0
2012-09-30 200.0
2012-10-31 199.0
2012-11-30 199.0
2012-12-31 200.0
2013-01-31 200.0
2013-02-28 200.0
2013-03-31 199.0
2013-04-30 199.0
2013-05-31 199.0
2013-06-30 200.0
2013-07-31 201.0
2013-08-31 201.0
2013-09-30 200.0
2013-10-31 200.0
2013-11-30 199.0
2013-12-31 200.0
2014-01-31 200.0
2014-02-28 199.0
2014-03-31 200.0
2014-04-30 200.0
2014-05-31 199.0
2014-06-30 200.0
2014-07-31 200.0
2014-08-31 200.0
2014-09-30 200.0
2014-10-31 200.0
2014-11-30 200.0
2014-12-31 200.0
2015-01-31 200.0
2015-02-28 200.0
2015-03-31 200.0
2015-04-30 200.0
2015-05-31 199.0
2015-06-30 200.0
2015-07-31 200.0
2015-08-31 200.0
2015-09-30 200.0
2015-10-31 199.5
2015-11-30 199.0
2015-12-31 200.0
2016-01-31 200.0
2016-02-29 200.0
2016-03-31 200.0
2016-04-30 200.0
2016-05-31 200.0
2016-06-30 199.0
2016-07-31 200.0
2016-08-31 200.0
2016-09-30 200.0
2016-10-31 200.0
2016-11-30 200.0
2016-12-31 200.0
2017-01-31 200.0
2017-02-28 200.0
2017-03-31 200.0
2017-04-30 200.0
2017-05-31 200.0
2017-06-30 200.0
2017-07-31 200.0
2017-08-31 200.0
2017-09-30 200.0
2017-10-31 200.0
2017-11-30 200.0
2017-12-31 200.0
2018-01-31 200.0
2018-02-28 199.0
2018-03-31 200.0
2018-04-30 200.0
2018-05-31 200.0
2018-06-30 200.0
2018-07-31 200.0
2018-08-31 200.0
2018-09-30 199.5
2018-10-31 200.0
2018-11-30 200.0
2018-12-31 200.0


==> data/size_be500_idx.dat <==
1999-01-31 533.0
1999-02-28 540.0
1999-03-31 540.0
1999-04-30 543.0
1999-05-31 544.0
1999-06-30 546.0
1999-07-31 547.5
1999-08-31 555.0
1999-09-30 555.0
1999-10-31 556.0
1999-11-30 557.0
1999-12-31 557.0
2000-01-31 555.0
2000-02-29 553.0
2000-03-31 552.0
2000-04-30 553.0
2000-05-31 548.0
2000-06-30 545.0
2000-07-31 542.0
2000-08-31 539.0
2000-09-30 537.0
2000-10-31 558.5
2000-11-30 559.0
2000-12-31 557.0
2001-01-31 555.5
2001-02-28 556.0
2001-03-31 555.0
2001-04-30 553.0
2001-05-31 551.0
2001-06-30 511.0
2001-07-31 510.0
2001-08-31 512.0
2001-09-30 511.0
2001-10-31 511.0
2001-11-30 511.0
2001-12-31 511.0
2002-01-31 512.0
2002-02-28 512.0
2002-03-31 511.0
2002-04-30 512.0
2002-05-31 511.0
2002-06-30 509.5
2002-07-31 506.0
2002-08-31 505.5
2002-09-30 505.0
2002-10-31 504.0
2002-11-30 503.0
2002-12-31 503.0
2003-01-31 492.0
2003-02-28 494.0
2003-03-31 495.0
2003-04-30 495.0
2003-05-31 495.0
2003-06-30 493.0
2003-07-31 497.0
2003-08-31 498.0
2003-09-30 498.0
2003-10-31 498.0
2003-11-30 499.0
2003-12-31 499.0
2004-01-31 498.0
2004-02-29 499.0
2004-03-31 499.0
2004-04-30 499.0
2004-05-31 499.0
2004-06-30 499.0
2004-07-31 498.0
2004-08-31 497.0
2004-09-30 497.0
2004-10-31 497.0
2004-11-30 498.0
2004-12-31 498.0
2005-01-31 498.0
2005-02-28 499.0
2005-03-31 498.0
2005-04-30 498.0
2005-05-31 499.0
2005-06-30 499.0
2005-07-31 499.0
2005-08-31 499.0
2005-09-30 499.0
2005-10-31 499.0
2005-11-30 499.0
2005-12-31 499.0
2006-01-31 499.0
2006-02-28 500.0
2006-03-31 498.0
2006-04-30 499.0
2006-05-31 498.0
2006-06-30 499.0
2006-07-31 498.0
2006-08-31 499.0
2006-09-30 498.0
2006-10-31 496.0
2006-11-30 500.0
2006-12-31 500.0
2007-01-31 500.0
2007-02-28 501.0
2007-03-31 501.0
2007-04-30 498.0
2007-05-31 495.0
2007-06-30 498.0
2007-07-31 500.0
2007-08-31 500.0
2007-09-30 501.0
2007-10-31 500.0
2007-11-30 500.0
2007-12-31 500.0
2008-01-31 501.0
2008-02-29 501.0
2008-03-31 501.0
2008-04-30 501.0
2008-05-31 501.0
2008-06-30 500.0
2008-07-31 501.0
2008-08-31 500.0
2008-09-30 500.0
2008-10-31 500.0
2008-11-30 501.0
2008-12-31 500.0
2009-01-31 500.0
2009-02-28 500.0
2009-03-31 500.0
2009-04-30 499.5
2009-05-31 500.0
2009-06-30 499.0
2009-07-31 500.0
2009-08-31 500.0
2009-09-30 500.0
2009-10-31 500.0
2009-11-30 499.0
2009-12-31 500.0
2010-01-31 500.0
2010-02-28 500.0
2010-03-31 499.0
2010-04-30 500.0
2010-05-31 500.0
2010-06-30 499.0
2010-07-31 499.0
2010-08-31 500.0
2010-09-30 500.0
2010-10-31 500.0
2010-11-30 500.0
2010-12-31 499.0
2011-01-31 499.0
2011-02-28 500.0
2011-03-31 500.0
2011-04-30 499.0
2011-05-31 499.0
2011-06-30 498.0
2011-07-31 500.0
2011-08-31 500.0
2011-09-30 499.0
2011-10-31 499.0
2011-11-30 500.0
2011-12-31 499.0
2012-01-31 499.0
2012-02-29 500.0
2012-03-31 499.0
2012-04-30 499.0
2012-05-31 500.0
2012-06-30 500.0
2012-07-31 499.0
2012-08-31 499.0
2012-09-30 498.0
2012-10-31 497.0
2012-11-30 497.0
2012-12-31 497.0
2013-01-31 497.0
2013-02-28 500.0
2013-03-31 500.0
2013-04-30 499.0
2013-05-31 495.0
2013-06-30 495.0
2013-07-31 495.0
2013-08-31 500.0
2013-09-30 500.0
2013-10-31 499.0
2013-11-30 498.0
2013-12-31 496.0
2014-01-31 494.0
2014-02-28 501.0
2014-03-31 501.0
2014-04-30 501.0
2014-05-31 501.0
2014-06-30 500.0
2014-07-31 500.0
2014-08-31 499.0
2014-09-30 499.0
2014-10-31 498.0
2014-11-30 498.0
2014-12-31 497.0
2015-01-31 496.0
2015-02-28 499.0
2015-03-31 499.0
2015-04-30 496.0
2015-05-31 495.0
2015-06-30 495.0
2015-07-31 491.0
2015-08-31 498.0
2015-09-30 496.0
2015-10-31 496.0
2015-11-30 494.0
2015-12-31 493.0
2016-01-31 492.0
2016-02-29 499.0
2016-03-31 499.0
2016-04-30 498.0
2016-05-31 497.0
2016-06-30 497.0
2016-07-31 495.0
2016-08-31 494.0
2016-09-30 499.0
2016-10-31 497.0
2016-11-30 496.0
2016-12-31 493.0
2017-01-31 492.0
2017-02-28 492.0
2017-03-31 500.0
2017-04-30 500.0
2017-05-31 500.0
2017-06-30 498.0
2017-07-31 498.0
2017-08-31 498.0
2017-09-30 500.0
2017-10-31 499.0
2017-11-30 499.0
2017-12-31 497.0
2018-01-31 496.0
2018-02-28 495.0
2018-03-31 499.0
2018-04-30 498.0
2018-05-31 496.0
2018-06-30 491.0
2018-07-31 490.0
2018-08-31 489.0
2018-09-30 499.0
2018-10-31 498.0
2018-11-30 496.0
2018-12-31 495.0


==> data/size_cfm_crspus_idx.dat <==
1960-01-31 1040.0
1960-02-29 1044.5
1960-03-31 1047.0
1960-04-30 1046.5
1960-05-31 1048.0
1960-06-30 1051.0
1960-07-31 1049.0
1960-08-31 1051.0
1960-09-30 1052.0
1960-10-31 1057.0
1960-11-30 1055.5
1960-12-31 1057.0
1961-01-31 1058.0
1961-02-28 1060.0
1961-03-31 1061.0
1961-04-30 1065.0
1961-05-31 1074.0
1961-06-30 1079.0
1961-07-31 1083.0
1961-08-31 1081.0
1961-09-30 1079.0
1961-10-31 1081.0
1961-11-30 1082.0
1961-12-31 1082.0
1962-01-31 1083.0
1962-02-28 1084.0
1962-03-31 1085.0
1962-04-30 1087.0
1962-05-31 1085.5
1962-06-30 1087.0
1962-07-31 1094.0
1962-08-31 1102.0
1962-09-30 1110.0
1962-10-31 1111.0
1962-11-30 1114.0
1962-12-31 1117.0
1963-01-31 1119.0
1963-02-28 1119.0
1963-03-31 1122.0
1963-04-30 1127.0
1963-05-31 1959.5
1963-06-30 1965.0
1963-07-31 1966.0
1963-08-31 1966.0
1963-09-30 1963.5
1963-10-31 1964.0
1963-11-30 1967.0
1963-12-31 1960.0
1964-01-31 1958.5
1964-02-29 1969.0
1964-03-31 1975.0
1964-04-30 1982.0
1964-05-31 1983.0
1964-06-30 1984.5
1964-07-31 1985.0
1964-08-31 1988.0
1964-09-30 1991.0
1964-10-31 1997.0
1964-11-30 2006.0
1964-12-31 2008.0
1965-01-31 2005.0
1965-02-28 2006.0
1965-03-31 2014.0
1965-04-30 2022.0
1965-05-31 2027.0
1965-06-30 2032.0
1965-07-31 2040.0
1965-08-31 2044.0
1965-09-30 2041.0
1965-10-31 2043.0
1965-11-30 2041.5
1965-12-31 2048.0
1966-01-31 2046.0
1966-02-28 2050.0
1966-03-31 2052.0
1966-04-30 2059.0
1966-05-31 2064.0
1966-06-30 2068.0
1966-07-31 2066.0
1966-08-31 2070.0
1966-09-30 2077.0
1966-10-31 2082.0
1966-11-30 2083.0
1966-12-31 2080.0
1967-01-31 2077.0
1967-02-28 2078.0
1967-03-31 2084.5
1967-04-30 2090.0
1967-05-31 2095.5
1967-06-30 2098.0
1967-07-31 2089.0
1967-08-31 2080.0
1967-09-30 2079.0
1967-10-31 2068.0
1967-11-30 2064.5
1967-12-31 2060.5
1968-01-31 2035.0
1968-02-29 2032.0
1968-03-31 2040.0
1968-04-30 2044.0
1968-05-31 2041.0
1968-06-30 2035.0
1968-07-31 2023.0
1968-08-31 2023.5
1968-09-30 2030.0
1968-10-31 2026.0
1968-11-30 2027.0
1968-12-31 2026.0
1969-01-31 2019.5
1969-02-28 2026.0
1969-03-31 2026.5
1969-04-30 2032.0
1969-05-31 2037.0
1969-06-30 2048.0
1969-07-31 2056.0
1969-08-31 2064.0
1969-09-30 2078.0
1969-10-31 2094.0
1969-11-30 2099.0
1969-12-31 2113.5
1970-01-31 2129.0
1970-02-28 2139.0
1970-03-31 2157.0
1970-04-30 2165.0
1970-05-31 2176.0
1970-06-30 2194.0
1970-07-31 2204.0
1970-08-31 2210.0
1970-09-30 2222.0
1970-10-31 2234.0
1970-11-30 2236.5
1970-12-31 2256.0
1971-01-31 2260.5
1971-02-28 2269.0
1971-03-31 2274.0
1971-04-30 2277.0
1971-05-31 2287.0
1971-06-30 2285.0
1971-07-31 2286.0
1971-08-31 2306.0
1971-09-30 2322.0
1971-10-31 2335.0
1971-11-30 2344.0
1971-12-31 2354.0
1972-01-31 2358.0
1972-02-29 2373.0
1972-03-31 2385.5
1972-04-30 2394.0
1972-05-31 2405.0
1972-06-30 2416.0
1972-07-31 2424.5
1972-08-31 2430.0
1972-09-30 2443.0
1972-10-31 2457.0
1972-11-30 2468.0
1972-12-31 2483.0
1973-01-31 2493.0
1973-02-28 2495.0
1973-03-31 2504.0
1973-04-30 2517.0
1973-05-31 2521.5
1973-06-30 2527.0
1973-07-31 2544.0
1973-08-31 2550.0
1973-09-30 2560.0
1973-10-31 4986.0
1973-11-30 5100.0
1973-12-31 5026.5
1974-01-31 5011.5
1974-02-28 5012.0
1974-03-31 5003.0
1974-04-30 4996.0
1974-05-31 4975.5
1974-06-30 4943.0
1974-07-31 4909.0
1974-08-31 4886.0
1974-09-30 4869.0
1974-10-31 4825.0
1974-11-30 4801.0
1974-12-31 4762.0
1975-01-31 4748.5
1975-02-28 4732.0
1975-03-31 4741.0
1975-04-30 4748.5
1975-05-31 4741.0
1975-06-30 4727.0
1975-07-31 4715.0
1975-08-31 4702.0
1975-09-30 4701.0
1975-10-31 4690.0
1975-11-30 4689.0
1975-12-31 4683.0
1976-01-31 4664.0
1976-02-29 4669.0
1976-03-31 4657.0
1976-04-30 4668.0
1976-05-31 4670.0
1976-06-30 4675.0
1976-07-31 4677.0
1976-08-31 4680.0
1976-09-30 4679.0
1976-10-31 4686.0
1976-11-30 4697.0
1976-12-31 4695.0
1977-01-31 4676.0
1977-02-28 4682.0
1977-03-31 4686.0
1977-04-30 4707.0
1977-05-31 4721.0
1977-06-30 4723.0
1977-07-31 4724.0
1977-08-31 4707.0
1977-09-30 4704.0
1977-10-31 4694.0
1977-11-30 4702.0
1977-12-31 4685.0
1978-01-31 4661.0
1978-02-28 4651.0
1978-03-31 4653.5
1978-04-30 4655.0
1978-05-31 4652.0
1978-06-30 4626.0
1978-07-31 4605.0
1978-08-31 4595.0
1978-09-30 4586.5
1978-10-31 4588.5
1978-11-30 4577.0
1978-12-31 4563.0
1979-01-31 4550.0
1979-02-28 4542.0
1979-03-31 4545.5
1979-04-30 4542.0
1979-05-31 4538.5
1979-06-30 4536.0
1979-07-31 4536.0
1979-08-31 4543.0
1979-09-30 4544.0
1979-10-31 4540.0
1979-11-30 4536.0
1979-12-31 4529.5
1980-01-31 4510.5
1980-02-29 4503.0
1980-03-31 4508.0
1980-04-30 4502.0
1980-05-31 4498.0
1980-06-30 4494.0
1980-07-31 4490.0
1980-08-31 4485.0
1980-09-30 4481.0
1980-10-31 4485.0
1980-11-30 4510.0
1980-12-31 4511.5
1981-01-31 4518.0
1981-02-28 4511.0
1981-03-31 4516.5
1981-04-30 4520.0
1981-05-31 4553.0
1981-06-30 4574.0
1981-07-31 4591.5
1981-08-31 4625.0
1981-09-30 4649.0
1981-10-31 4687.5
1981-11-30 4714.0
1981-12-31 4735.0
1982-01-31 4749.5
1982-02-28 4811.0
1982-03-31 4845.0
1982-04-30 4898.0
1982-05-31 4940.0
1982-06-30 4962.5
1982-07-31 4975.0
1982-08-31 4987.5
1982-09-30 5004.0
1982-10-31 5003.0
1982-11-30 5004.0
1982-12-31 5003.0
1983-01-31 4975.0
1983-02-28 4960.0
1983-03-31 4954.0
1983-04-30 4956.0
1983-05-31 4962.0
1983-06-30 4945.0
1983-07-31 4938.0
1983-08-31 4933.0
1983-09-30 5091.0
1983-10-31 5131.0
1983-11-30 5146.0
1983-12-31 5154.0
1984-01-31 5177.0
1984-02-29 5213.5
1984-03-31 5237.5
1984-04-30 5300.5
1984-05-31 5386.0
1984-06-30 5454.0
1984-07-31 5491.0
1984-08-31 5574.0
1984-09-30 5615.0
1984-10-31 5679.0
1984-11-30 5705.0
1984-12-31 5733.5
1985-01-31 5744.0
1985-02-28 5741.0
1985-03-31 5757.0
1985-04-30 5780.0
1985-05-31 5782.0
1985-06-30 5767.5
1985-07-31 5754.5
1985-08-31 5748.5
1985-09-30 5744.0
1985-10-31 5742.0
1985-11-30 5721.0
1985-12-31 5702.0
1986-01-31 5646.0
1986-02-28 5633.0
1986-03-31 5653.5
1986-04-30 5660.5
1986-05-31 5665.0
1986-06-30 5670.0
1986-07-31 5666.5
1986-08-31 5663.0
1986-09-30 5675.0
1986-10-31 5702.0
1986-11-30 5686.0
1986-12-31 5661.0
1987-01-31 5628.0
1987-02-28 5649.0
1987-03-31 5709.0
1987-04-30 5791.0
1987-05-31 5865.0
1987-06-30 5922.0
1987-07-31 5956.5
1987-08-31 6005.0
1987-09-30 6064.0
1987-10-31 6130.5
1987-11-30 6146.0
1987-12-31 6190.0
1988-01-31 6213.0
1988-02-29 6230.0
1988-03-31 6272.0
1988-04-30 6323.0
1988-05-31 6358.0
1988-06-30 6384.5
1988-07-31 6427.0
1988-08-31 6436.0
1988-09-30 6396.0
1988-10-31 6363.0
1988-11-30 6332.0
1988-12-31 6293.0
1989-01-31 6252.0
1989-02-28 6231.0
1989-03-31 6227.0
1989-04-30 6219.0
1989-05-31 6218.0
1989-06-30 6212.5
1989-07-31 6188.5
1989-08-31 6190.0
1989-09-30 6172.0
1989-10-31 6163.0
1989-11-30 6155.0
1989-12-31 6122.0
1990-01-31 6092.5
1990-02-28 6079.0
1990-03-31 6070.0
1990-04-30 6062.5
1990-05-31 6060.0
1990-06-30 6047.0
1990-07-31 6009.0
1990-08-31 5987.0
1990-09-30 5985.0
1990-10-31 6004.0
1990-11-30 6001.0
1990-12-31 5988.0
1991-01-31 5956.0
1991-02-28 5959.0
1991-03-31 5965.0
1991-04-30 5960.0
1991-05-31 5968.0
1991-06-30 5972.0
1991-07-31 5949.5
1991-08-31 5934.0
1991-09-30 5920.0
1991-10-31 5911.0
1991-11-30 5893.5
1991-12-31 5870.0
1992-01-31 5864.5
1992-02-29 5860.0
1992-03-31 5875.5
1992-04-30 5883.0
1992-05-31 5882.0
1992-06-30 5890.5
1992-07-31 5848.0
1992-08-31 5846.0
1992-09-30 5868.0
1992-10-31 5877.0
1992-11-30 5873.0
1992-12-31 5905.0
1993-01-31 5966.0
1993-02-28 5998.0
1993-03-31 6024.0
1993-04-30 6061.0
1993-05-31 6091.0
1993-06-30 6125.0
1993-07-31 6121.0
1993-08-31 6138.0
1993-09-30 6181.0
1993-10-31 6219.0
1993-11-30 6234.0
1993-12-31 6273.5
1994-01-31 6313.0
1994-02-28 6344.0
1994-03-31 6385.0
1994-04-30 6438.0
1994-05-31 6479.0
1994-06-30 6532.5
1994-07-31 6542.5
1994-08-31 6610.0
1994-09-30 6697.0
1994-10-31 6791.0
1994-11-30 6827.0
1994-12-31 6869.0
1995-01-31 6906.0
1995-02-28 6943.0
1995-03-31 6981.0
1995-04-30 7025.0
1995-05-31 7037.5
1995-06-30 7055.5
1995-07-31 7033.0
1995-08-31 7076.0
1995-09-30 7105.0
1995-10-31 7127.5
1995-11-30 7110.0
1995-12-31 7124.0
1996-01-31 7116.0
1996-02-29 7134.5
1996-03-31 7139.0
1996-04-30 7158.0
1996-05-31 7200.5
1996-06-30 7247.0
1996-07-31 7244.0
1996-08-31 7293.5
1996-09-30 7350.0
1996-10-31 7405.0
1996-11-30 7412.0
1996-12-31 7447.0
1997-01-31 7462.0
1997-02-28 7529.0
1997-03-31 7570.5
1997-04-30 7634.5
1997-05-31 7697.0
1997-06-30 7740.0
1997-07-31 7719.5
1997-08-31 7753.0
1997-09-30 7810.0
1997-10-31 7855.0
1997-11-30 7849.0
1997-12-31 7853.0
1998-01-31 7814.5
1998-02-28 7802.0
1998-03-31 7777.5
1998-04-30 7776.0
1998-05-31 7788.0
1998-06-30 7771.5
1998-07-31 7723.5
1998-08-31 7732.0
1998-09-30 7757.0
1998-10-31 7721.5
1998-11-30 7663.0
1998-12-31 7646.5
1999-01-31 7608.0
1999-02-28 7593.0
1999-03-31 7577.0
1999-04-30 7536.0
1999-05-31 7519.0
1999-06-30 7507.0
1999-07-31 7421.0
1999-08-31 7359.5
1999-09-30 7309.0
1999-10-31 7260.0
1999-11-30 7202.0
1999-12-31 7156.5
2000-01-31 7114.5
2000-02-29 7093.5
2000-03-31 7081.0
2000-04-30 7072.0
2000-05-31 7085.5
2000-06-30 7090.0
2000-07-31 7050.0
2000-08-31 7065.0
2000-09-30 7066.5
2000-10-31 7046.0
2000-11-30 6976.0
2000-12-31 6947.0
2001-01-31 6914.0
2001-02-28 6915.0
2001-03-31 6898.0
2001-04-30 6856.5
2001-05-31 6833.0
2001-06-30 6853.0
2001-07-31 6809.0
2001-08-31 6765.0
2001-09-30 6746.0
2001-10-31 6706.0
2001-11-30 6647.0
2001-12-31 6602.5
2002-01-31 6566.0
2002-02-28 6516.0
2002-03-31 6479.0
2002-04-30 6441.0
2002-05-31 6408.0
2002-06-30 6378.0
2002-07-31 6339.0
2002-08-31 6294.0
2002-09-30 6259.5
2002-10-31 6223.0
2002-11-30 6180.5
2002-12-31 6150.0
2003-01-31 6094.0
2003-02-28 6060.0
2003-03-31 6016.0
2003-04-30 5977.0
2003-05-31 5946.0
2003-06-30 5920.0
2003-07-31 5863.0
2003-08-31 5834.0
2003-09-30 5818.0
2003-10-31 5807.0
2003-11-30 5780.0
2003-12-31 5744.5
2004-01-31 5721.0
2004-02-29 5699.0
2004-03-31 5675.0
2004-04-30 5648.0
2004-05-31 5624.0
2004-06-30 5603.0
2004-07-31 5575.0
2004-08-31 5555.5
2004-09-30 5559.0
2004-10-31 5565.0
2004-11-30 5554.0
2004-12-31 5556.5
2005-01-31 5542.0
2005-02-28 5537.0
2005-03-31 5532.0
2005-04-30 5530.0
2005-05-31 5540.0
2005-06-30 5541.0
2005-07-31 5520.0
2005-08-31 5519.0
2005-09-30 5522.0
2005-10-31 5516.0
2005-11-30 5501.0
2005-12-31 5502.0
2006-01-31 5477.0
2006-02-28 5457.0
2006-03-31 5454.0
2006-04-30 5446.0
2006-05-31 5454.0
2006-06-30 5478.0
2006-07-31 5464.0
2006-08-31 5476.0
2006-09-30 5482.0
2006-10-31 5488.0
2006-11-30 5471.0
2006-12-31 5463.0
2007-01-31 5437.5
2007-02-28 5421.0
2007-03-31 5415.0
2007-04-30 5404.0
2007-05-31 5390.0
2007-06-30 5360.0
2007-07-31 5326.0
2007-08-31 5317.0
2007-09-30 5317.0
2007-10-31 5301.0
2007-11-30 5282.0
2007-12-31 5276.5
2008-01-31 5267.0
2008-02-29 5266.0
2008-03-31 5267.5
2008-04-30 5267.0
2008-05-31 5264.0
2008-06-30 5277.0
2008-07-31 5257.5
2008-08-31 5251.0
2008-09-30 5253.0
2008-10-31 5214.0
2008-11-30 5167.0
2008-12-31 5134.5
2009-01-31 5074.5
2009-02-28 5043.0
2009-03-31 5007.0
2009-04-30 4963.0
2009-05-31 4930.0
2009-06-30 4898.5
2009-07-31 4869.5
2009-08-31 4832.0
2009-09-30 4808.0
2009-10-31 4783.5
2009-11-30 4750.5
2009-12-31 4720.5
2010-01-31 4679.0
2010-02-28 4653.0
2010-03-31 4620.0
2010-04-30 4596.0
2010-05-31 4573.0
2010-06-30 4554.0
2010-07-31 4518.0
2010-08-31 4482.0
2010-09-30 4462.0
2010-10-31 4438.0
2010-11-30 4417.0
2010-12-31 4382.5
2011-01-31 4353.0
2011-02-28 4335.0
2011-03-31 4303.0
2011-04-30 4280.0
2011-05-31 4272.0
2011-06-30 4262.0
2011-07-31 4233.0
2011-08-31 4242.0
2011-09-30 4261.0
2011-10-31 4273.0
2011-11-30 4657.0
2011-12-31 4654.0
2012-01-31 4636.5
2012-02-29 4625.0
2012-03-31 4632.0
2012-04-30 4627.0
2012-05-31 4621.0
2012-06-30 4622.0
2012-07-31 4599.0
2012-08-31 4580.0
2012-09-30 4582.0
2012-10-31 4568.0
2012-11-30 4553.0
2012-12-31 4551.5
2013-01-31 4541.0
2013-02-28 4546.0
2013-03-31 4550.5
2013-04-30 4533.5
2013-05-31 4522.0
2013-06-30 4514.0
2013-07-31 4495.0
2013-08-31 4508.0
2013-09-30 4510.5
2013-10-31 4495.0
2013-11-30 4484.5
2013-12-31 4485.0
2014-01-31 4473.0
2014-02-28 4471.0
2014-03-31 4483.0
2014-04-30 4492.0
2014-05-31 4494.0
2014-06-30 4515.0
2014-07-31 4513.0
2014-08-31 4540.0
2014-09-30 4569.0
2014-10-31 4576.0
2014-11-30 4573.0
2014-12-31 4591.5


==> data/size_cfm_crspus_lq500_t1.dat <==
1960-01-31 497.0
1960-02-29 495.5
1960-03-31 495.0
1960-04-30 496.0
1960-05-31 496.0
1960-06-30 496.0
1960-07-31 494.0
1960-08-31 494.0
1960-09-30 494.0
1960-10-31 499.0
1960-11-30 498.0
1960-12-31 498.0
1961-01-31 498.0
1961-02-28 497.0
1961-03-31 497.0
1961-04-30 498.0
1961-05-31 498.0
1961-06-30 498.0
1961-07-31 496.0
1961-08-31 493.0
1961-09-30 492.0
1961-10-31 496.0
1961-11-30 493.5
1961-12-31 493.0
1962-01-31 497.0
1962-02-28 496.0
1962-03-31 494.0
1962-04-30 498.0
1962-05-31 498.0
1962-06-30 497.0
1962-07-31 499.0
1962-08-31 499.0
1962-09-30 499.0
1962-10-31 499.0
1962-11-30 498.0
1962-12-31 498.0
1963-01-31 499.0
1963-02-28 498.0
1963-03-31 498.0
1963-04-30 498.0
1963-05-31 496.0
1963-06-30 495.0
1963-07-31 496.0
1963-08-31 496.0
1963-09-30 496.0
1963-10-31 496.0
1963-11-30 494.0
1963-12-31 492.0
1964-01-31 492.0
1964-02-29 491.0
1964-03-31 491.0
1964-04-30 497.0
1964-05-31 495.0
1964-06-30 494.0
1964-07-31 498.0
1964-08-31 496.0
1964-09-30 495.0
1964-10-31 495.5
1964-11-30 494.0
1964-12-31 494.0
1965-01-31 496.0
1965-02-28 494.0
1965-03-31 491.0
1965-04-30 497.0
1965-05-31 495.0
1965-06-30 493.0
1965-07-31 493.0
1965-08-31 492.0
1965-09-30 492.0
1965-10-31 494.0
1965-11-30 493.0
1965-12-31 492.0
1966-01-31 496.0
1966-02-28 497.0
1966-03-31 496.0
1966-04-30 497.0
1966-05-31 497.0
1966-06-30 494.0
1966-07-31 495.0
1966-08-31 494.0
1966-09-30 493.0
1966-10-31 496.0
1966-11-30 494.0
1966-12-31 492.0
1967-01-31 497.0
1967-02-28 497.0
1967-03-31 496.0
1967-04-30 497.0
1967-05-31 494.0
1967-06-30 491.5
1967-07-31 489.0
1967-08-31 486.0
1967-09-30 484.0
1967-10-31 489.0
1967-11-30 487.0
1967-12-31 484.0
1968-01-31 481.0
1968-02-29 478.0
1968-03-31 475.0
1968-04-30 476.0
1968-05-31 474.0
1968-06-30 470.0
1968-07-31 486.0
1968-08-31 483.0
1968-09-30 482.0
1968-10-31 482.0
1968-11-30 479.0
1968-12-31 479.0
1969-01-31 490.0
1969-02-28 488.5
1969-03-31 483.0
1969-04-30 488.0
1969-05-31 487.0
1969-06-30 485.0
1969-07-31 493.0
1969-08-31 492.0
1969-09-30 489.0
1969-10-31 493.0
1969-11-30 492.0
1969-12-31 492.0
1970-01-31 495.0
1970-02-28 496.0
1970-03-31 496.0
1970-04-30 499.0
1970-05-31 497.0
1970-06-30 495.0
1970-07-31 493.0
1970-08-31 493.0
1970-09-30 492.0
1970-10-31 497.0
1970-11-30 496.0
1970-12-31 495.0
1971-01-31 496.0
1971-02-28 496.0
1971-03-31 495.0
1971-04-30 494.0
1971-05-31 494.0
1971-06-30 494.0
1971-07-31 494.0
1971-08-31 494.0
1971-09-30 494.0
1971-10-31 497.0
1971-11-30 497.0
1971-12-31 497.0
1972-01-31 499.0
1972-02-29 499.0
1972-03-31 498.0
1972-04-30 500.0
1972-05-31 500.0
1972-06-30 499.0
1972-07-31 499.0
1972-08-31 499.0
1972-09-30 498.0
1972-10-31 495.0
1972-11-30 495.0
1972-12-31 495.0
1973-01-31 498.0
1973-02-28 497.0
1973-03-31 498.0
1973-04-30 498.0
1973-05-31 497.0
1973-06-30 496.0
1973-07-31 496.0
1973-08-31 495.0
1973-09-30 492.0
1973-10-31 496.0
1973-11-30 494.0
1973-12-31 494.0
1974-01-31 496.0
1974-02-28 496.0
1974-03-31 496.0
1974-04-30 495.0
1974-05-31 494.0
1974-06-30 494.0
1974-07-31 496.0
1974-08-31 496.0
1974-09-30 496.0
1974-10-31 497.0
1974-11-30 497.0
1974-12-31 495.0
1975-01-31 494.0
1975-02-28 493.0
1975-03-31 492.0
1975-04-30 498.0
1975-05-31 498.0
1975-06-30 498.0
1975-07-31 499.0
1975-08-31 499.0
1975-09-30 499.0
1975-10-31 499.0
1975-11-30 499.0
1975-12-31 498.0
1976-01-31 495.0
1976-02-29 496.0
1976-03-31 496.0
1976-04-30 496.0
1976-05-31 495.0
1976-06-30 495.0
1976-07-31 495.0
1976-08-31 495.0
1976-09-30 495.0
1976-10-31 498.0
1976-11-30 498.0
1976-12-31 497.0
1977-01-31 494.0
1977-02-28 493.0
1977-03-31 492.0
1977-04-30 494.0
1977-05-31 494.0
1977-06-30 494.0
1977-07-31 496.0
1977-08-31 494.0
1977-09-30 493.0
1977-10-31 495.0
1977-11-30 493.0
1977-12-31 491.0
1978-01-31 490.0
1978-02-28 490.0
1978-03-31 490.0
1978-04-30 498.0
1978-05-31 493.0
1978-06-30 491.0
1978-07-31 495.0
1978-08-31 493.0
1978-09-30 492.5
1978-10-31 493.0
1978-11-30 493.0
1978-12-31 493.0
1979-01-31 496.5
1979-02-28 493.0
1979-03-31 488.0
1979-04-30 491.0
1979-05-31 489.0
1979-06-30 487.0
1979-07-31 491.0
1979-08-31 489.0
1979-09-30 487.0
1979-10-31 494.0
1979-11-30 493.0
1979-12-31 492.0
1980-01-31 493.0
1980-02-29 489.0
1980-03-31 489.0
1980-04-30 490.0
1980-05-31 490.0
1980-06-30 489.0
1980-07-31 498.0
1980-08-31 496.0
1980-09-30 496.0
1980-10-31 494.0
1980-11-30 491.0
1980-12-31 490.0
1981-01-31 494.0
1981-02-28 492.0
1981-03-31 488.5
1981-04-30 489.0
1981-05-31 487.5
1981-06-30 483.0
1981-07-31 488.0
1981-08-31 484.0
1981-09-30 483.0
1981-10-31 486.0
1981-11-30 484.0
1981-12-31 482.0
1982-01-31 492.0
1982-02-28 490.0
1982-03-31 483.0
1982-04-30 486.0
1982-05-31 484.0
1982-06-30 478.0
1982-07-31 488.0
1982-08-31 487.0
1982-09-30 486.0
1982-10-31 490.0
1982-11-30 488.0
1982-12-31 486.0
1983-01-31 492.0
1983-02-28 488.0
1983-03-31 486.0
1983-04-30 490.0
1983-05-31 490.0
1983-06-30 488.5
1983-07-31 495.0
1983-08-31 491.0
1983-09-30 488.0
1983-10-31 494.0
1983-11-30 494.0
1983-12-31 492.0
1984-01-31 494.0
1984-02-29 491.0
1984-03-31 488.0
1984-04-30 490.0
1984-05-31 489.0
1984-06-30 489.0
1984-07-31 485.0
1984-08-31 482.0
1984-09-30 478.0
1984-10-31 490.0
1984-11-30 485.0
1984-12-31 483.0
1985-01-31 480.5
1985-02-28 477.0
1985-03-31 476.0
1985-04-30 492.0
1985-05-31 488.5
1985-06-30 488.0
1985-07-31 494.5
1985-08-31 492.0
1985-09-30 489.0
1985-10-31 490.0
1985-11-30 488.0
1985-12-31 482.0
1986-01-31 484.0
1986-02-28 482.0
1986-03-31 481.0
1986-04-30 493.0
1986-05-31 488.0
1986-06-30 483.0
1986-07-31 483.0
1986-08-31 479.0
1986-09-30 479.0
1986-10-31 490.0
1986-11-30 488.0
1986-12-31 485.5
1987-01-31 486.0
1987-02-28 482.0
1987-03-31 481.0
1987-04-30 492.0
1987-05-31 489.0
1987-06-30 488.0
1987-07-31 490.0
1987-08-31 485.0
1987-09-30 481.0
1987-10-31 488.5
1987-11-30 485.0
1987-12-31 484.0
1988-01-31 489.0
1988-02-29 487.0
1988-03-31 484.0
1988-04-30 492.0
1988-05-31 487.0
1988-06-30 480.0
1988-07-31 491.0
1988-08-31 487.0
1988-09-30 487.0
1988-10-31 491.0
1988-11-30 488.0
1988-12-31 484.0
1989-01-31 484.0
1989-02-28 483.0
1989-03-31 482.0
1989-04-30 491.5
1989-05-31 487.0
1989-06-30 484.0
1989-07-31 490.0
1989-08-31 483.0
1989-09-30 483.0
1989-10-31 489.0
1989-11-30 486.0
1989-12-31 484.0
1990-01-31 487.0
1990-02-28 483.0
1990-03-31 481.0
1990-04-30 494.0
1990-05-31 494.0
1990-06-30 493.0
1990-07-31 498.0
1990-08-31 494.0
1990-09-30 490.0
1990-10-31 489.0
1990-11-30 489.0
1990-12-31 489.0
1991-01-31 491.0
1991-02-28 491.0
1991-03-31 490.0
1991-04-30 496.0
1991-05-31 495.0
1991-06-30 493.0
1991-07-31 494.0
1991-08-31 493.0
1991-09-30 491.0
1991-10-31 495.0
1991-11-30 495.0
1991-12-31 493.0
1992-01-31 492.5
1992-02-29 492.0
1992-03-31 489.0
1992-04-30 496.0
1992-05-31 495.0
1992-06-30 495.0
1992-07-31 496.0
1992-08-31 496.0
1992-09-30 494.0
1992-10-31 495.0
1992-11-30 493.0
1992-12-31 493.0
1993-01-31 499.0
1993-02-28 499.0
1993-03-31 498.0
1993-04-30 498.0
1993-05-31 498.0
1993-06-30 498.0
1993-07-31 499.0
1993-08-31 499.0
1993-09-30 499.0
1993-10-31 499.0
1993-11-30 497.0
1993-12-31 495.0
1994-01-31 494.0
1994-02-28 493.0
1994-03-31 492.0
1994-04-30 497.0
1994-05-31 495.0
1994-06-30 495.0
1994-07-31 495.0
1994-08-31 495.0
1994-09-30 493.0
1994-10-31 495.0
1994-11-30 491.0
1994-12-31 488.0
1995-01-31 494.0
1995-02-28 492.0
1995-03-31 485.0
1995-04-30 493.0
1995-05-31 491.0
1995-06-30 488.0
1995-07-31 495.0
1995-08-31 494.0
1995-09-30 492.0
1995-10-31 496.0
1995-11-30 492.0
1995-12-31 488.0
1996-01-31 487.0
1996-02-29 484.0
1996-03-31 480.0
1996-04-30 491.0
1996-05-31 489.0
1996-06-30 488.0
1996-07-31 494.0
1996-08-31 492.0
1996-09-30 492.0
1996-10-31 492.0
1996-11-30 492.0
1996-12-31 489.0
1997-01-31 492.0
1997-02-28 492.0
1997-03-31 491.0
1997-04-30 495.0
1997-05-31 493.0
1997-06-30 489.0
1997-07-31 486.0
1997-08-31 481.0
1997-09-30 478.0
1997-10-31 488.0
1997-11-30 487.0
1997-12-31 482.0
1998-01-31 495.0
1998-02-28 492.0
1998-03-31 491.0
1998-04-30 495.0
1998-05-31 491.0
1998-06-30 483.0
1998-07-31 488.5
1998-08-31 486.0
1998-09-30 481.0
1998-10-31 481.5
1998-11-30 477.0
1998-12-31 476.0
1999-01-31 487.0
1999-02-28 484.0
1999-03-31 481.0
1999-04-30 490.0
1999-05-31 485.0
1999-06-30 478.0
1999-07-31 478.0
1999-08-31 470.0
1999-09-30 470.0
1999-10-31 483.0
1999-11-30 482.0
1999-12-31 479.0
2000-01-31 486.0
2000-02-29 483.0
2000-03-31 480.0
2000-04-30 487.0
2000-05-31 484.0
2000-06-30 479.0
2000-07-31 480.0
2000-08-31 478.0
2000-09-30 474.0
2000-10-31 489.0
2000-11-30 483.0
2000-12-31 477.0
2001-01-31 481.0
2001-02-28 477.0
2001-03-31 474.0
2001-04-30 488.0
2001-05-31 486.0
2001-06-30 483.0
2001-07-31 490.0
2001-08-31 487.0
2001-09-30 483.0
2001-10-31 488.0
2001-11-30 485.0
2001-12-31 482.0
2002-01-31 491.0
2002-02-28 489.0
2002-03-31 488.5
2002-04-30 495.0
2002-05-31 494.0
2002-06-30 493.0
2002-07-31 496.0
2002-08-31 494.0
2002-09-30 493.0
2002-10-31 496.0
2002-11-30 494.0
2002-12-31 493.0
2003-01-31 495.0
2003-02-28 495.0
2003-03-31 494.0
2003-04-30 497.0
2003-05-31 494.0
2003-06-30 494.0
2003-07-31 494.0
2003-08-31 493.0
2003-09-30 492.0
2003-10-31 496.0
2003-11-30 495.0
2003-12-31 495.0
2004-01-31 496.0
2004-02-29 493.0
2004-03-31 492.0
2004-04-30 496.0
2004-05-31 493.0
2004-06-30 493.0
2004-07-31 492.0
2004-08-31 491.0
2004-09-30 490.0
2004-10-31 494.0
2004-11-30 490.0
2004-12-31 487.0
2005-01-31 491.0
2005-02-28 491.0
2005-03-31 491.0
2005-04-30 495.0
2005-05-31 495.0
2005-06-30 495.0
2005-07-31 495.0
2005-08-31 490.0
2005-09-30 487.0
2005-10-31 485.0
2005-11-30 483.0
2005-12-31 480.0
2006-01-31 486.0
2006-02-28 482.0
2006-03-31 479.0
2006-04-30 490.0
2006-05-31 487.0
2006-06-30 484.0
2006-07-31 491.0
2006-08-31 490.0
2006-09-30 489.0
2006-10-31 493.0
2006-11-30 489.0
2006-12-31 483.0
2007-01-31 487.0
2007-02-28 481.0
2007-03-31 480.0
2007-04-30 488.0
2007-05-31 486.0
2007-06-30 484.0
2007-07-31 493.0
2007-08-31 490.0
2007-09-30 490.0
2007-10-31 487.0
2007-11-30 480.0
2007-12-31 476.0
2008-01-31 483.0
2008-02-29 480.0
2008-03-31 480.0
2008-04-30 493.0
2008-05-31 491.0
2008-06-30 489.0
2008-07-31 493.0
2008-08-31 492.0
2008-09-30 490.0
2008-10-31 490.0
2008-11-30 488.0
2008-12-31 486.0
2009-01-31 483.0
2009-02-28 483.0
2009-03-31 483.0
2009-04-30 493.0
2009-05-31 493.0
2009-06-30 493.0
2009-07-31 497.0
2009-08-31 496.0
2009-09-30 496.0
2009-10-31 494.5
2009-11-30 490.0
2009-12-31 490.0
2010-01-31 491.0
2010-02-28 488.0
2010-03-31 484.0
2010-04-30 490.0
2010-05-31 488.0
2010-06-30 487.0
2010-07-31 489.0
2010-08-31 487.0
2010-09-30 486.0
2010-10-31 487.0
2010-11-30 485.0
2010-12-31 483.0
2011-01-31 489.0
2011-02-28 488.0
2011-03-31 484.0
2011-04-30 490.0
2011-05-31 490.0
2011-06-30 486.0
2011-07-31 487.0
2011-08-31 487.0
2011-09-30 486.0
2011-10-31 484.0
2011-11-30 482.0
2011-12-31 481.0
2012-01-31 489.5
2012-02-29 488.0
2012-03-31 485.0
2012-04-30 492.0
2012-05-31 492.0
2012-06-30 488.0
2012-07-31 493.0
2012-08-31 489.0
2012-09-30 489.0
2012-10-31 490.0
2012-11-30 490.0
2012-12-31 487.0
2013-01-31 492.0
2013-02-28 491.0
2013-03-31 490.0
2013-04-30 493.0
2013-05-31 493.0
2013-06-30 490.0
2013-07-31 491.0
2013-08-31 491.0
2013-09-30 490.0
2013-10-31 493.0
2013-11-30 492.0
2013-12-31 491.0
2014-01-31 493.0
2014-02-28 491.0
2014-03-31 491.0
2014-04-30 495.0
2014-05-31 494.0
2014-06-30 494.0
2014-07-31 493.0
2014-08-31 492.0
2014-09-30 490.0
2014-10-31 490.0
2014-11-30 489.0
2014-12-31 485.0


==> data/size_cfm_crspus_lq500_t12.dat <==
1960-01-31 994.0
1960-02-29 993.0
1960-03-31 992.0
1960-04-30 994.0
1960-05-31 991.0
1960-06-30 991.0
1960-07-31 992.5
1960-08-31 992.0
1960-09-30 991.0
1960-10-31 993.0
1960-11-30 990.0
1960-12-31 990.0
1961-01-31 993.0
1961-02-28 992.0
1961-03-31 992.0
1961-04-30 996.0
1961-05-31 995.0
1961-06-30 994.0
1961-07-31 996.0
1961-08-31 991.0
1961-09-30 990.0
1961-10-31 993.5
1961-11-30 991.0
1961-12-31 989.0
1962-01-31 993.5
1962-02-28 991.0
1962-03-31 988.0
1962-04-30 995.0
1962-05-31 992.0
1962-06-30 989.0
1962-07-31 992.0
1962-08-31 992.0
1962-09-30 992.0
1962-10-31 996.0
1962-11-30 995.5
1962-12-31 994.0
1963-01-31 996.0
1963-02-28 995.0
1963-03-31 994.0
1963-04-30 996.0
1963-05-31 992.0
1963-06-30 990.5
1963-07-31 992.0
1963-08-31 992.0
1963-09-30 991.0
1963-10-31 993.0
1963-11-30 989.0
1963-12-31 986.0
1964-01-31 989.0
1964-02-29 987.0
1964-03-31 986.0
1964-04-30 993.0
1964-05-31 991.0
1964-06-30 989.0
1964-07-31 996.0
1964-08-31 992.0
1964-09-30 988.0
1964-10-31 990.5
1964-11-30 989.0
1964-12-31 989.0
1965-01-31 993.0
1965-02-28 990.0
1965-03-31 986.0
1965-04-30 992.0
1965-05-31 990.0
1965-06-30 986.0
1965-07-31 990.0
1965-08-31 989.0
1965-09-30 988.0
1965-10-31 991.0
1965-11-30 988.0
1965-12-31 987.0
1966-01-31 990.0
1966-02-28 991.0
1966-03-31 989.0
1966-04-30 995.0
1966-05-31 993.0
1966-06-30 987.0
1966-07-31 979.0
1966-08-31 978.0
1966-09-30 976.0
1966-10-31 993.0
1966-11-30 989.5
1966-12-31 987.0
1967-01-31 991.0
1967-02-28 991.0
1967-03-31 989.0
1967-04-30 993.0
1967-05-31 987.5
1967-06-30 981.0
1967-07-31 975.0
1967-08-31 971.0
1967-09-30 967.0
1967-10-31 976.0
1967-11-30 972.0
1967-12-31 967.0
1968-01-31 965.0
1968-02-29 961.0
1968-03-31 957.0
1968-04-30 970.0
1968-05-31 966.0
1968-06-30 957.0
1968-07-31 976.0
1968-08-31 973.0
1968-09-30 968.0
1968-10-31 971.0
1968-11-30 964.0
1968-12-31 960.0
1969-01-31 978.0
1969-02-28 974.5
1969-03-31 968.0
1969-04-30 976.0
1969-05-31 973.0
1969-06-30 971.0
1969-07-31 987.0
1969-08-31 983.0
1969-09-30 979.0
1969-10-31 984.0
1969-11-30 983.0
1969-12-31 981.0
1970-01-31 987.0
1970-02-28 988.0
1970-03-31 987.0
1970-04-30 994.0
1970-05-31 991.0
1970-06-30 987.0
1970-07-31 991.0
1970-08-31 989.0
1970-09-30 987.0
1970-10-31 995.0
1970-11-30 992.0
1970-12-31 991.0
1971-01-31 987.0
1971-02-28 986.0
1971-03-31 981.0
1971-04-30 990.0
1971-05-31 989.0
1971-06-30 985.0
1971-07-31 989.0
1971-08-31 987.0
1971-09-30 987.0
1971-10-31 994.0
1971-11-30 994.0
1971-12-31 994.0
1972-01-31 995.0
1972-02-29 995.0
1972-03-31 992.0
1972-04-30 998.0
1972-05-31 997.0
1972-06-30 996.0
1972-07-31 997.0
1972-08-31 995.0
1972-09-30 995.0
1972-10-31 990.0
1972-11-30 990.0
1972-12-31 989.0
1973-01-31 995.0
1973-02-28 993.0
1973-03-31 992.0
1973-04-30 995.0
1973-05-31 992.0
1973-06-30 990.0
1973-07-31 993.0
1973-08-31 990.0
1973-09-30 985.0
1973-10-31 992.0
1973-11-30 988.0
1973-12-31 987.0
1974-01-31 991.0
1974-02-28 990.0
1974-03-31 989.0
1974-04-30 988.0
1974-05-31 983.0
1974-06-30 981.0
1974-07-31 988.0
1974-08-31 987.0
1974-09-30 985.0
1974-10-31 994.0
1974-11-30 993.0
1974-12-31 989.0
1975-01-31 988.0
1975-02-28 986.0
1975-03-31 984.0
1975-04-30 994.0
1975-05-31 991.0
1975-06-30 990.0
1975-07-31 992.0
1975-08-31 992.0
1975-09-30 992.0
1975-10-31 995.0
1975-11-30 995.0
1975-12-31 992.5
1976-01-31 990.0
1976-02-29 990.0
1976-03-31 988.0
1976-04-30 993.0
1976-05-31 992.0
1976-06-30 991.0
1976-07-31 990.0
1976-08-31 990.0
1976-09-30 989.0
1976-10-31 994.0
1976-11-30 993.0
1976-12-31 990.0
1977-01-31 989.0
1977-02-28 986.0
1977-03-31 985.0
1977-04-30 989.0
1977-05-31 987.0
1977-06-30 985.0
1977-07-31 989.0
1977-08-31 984.0
1977-09-30 981.0
1977-10-31 987.0
1977-11-30 984.0
1977-12-31 979.0
1978-01-31 982.0
1978-02-28 980.0
1978-03-31 980.0
1978-04-30 994.0
1978-05-31 987.0
1978-06-30 978.5
1978-07-31 984.0
1978-08-31 979.0
1978-09-30 977.0
1978-10-31 991.0
1978-11-30 988.0
1978-12-31 986.0
1979-01-31 989.0
1979-02-28 980.0
1979-03-31 973.0
1979-04-30 983.0
1979-05-31 976.0
1979-06-30 972.0
1979-07-31 981.0
1979-08-31 978.0
1979-09-30 975.0
1979-10-31 990.0
1979-11-30 989.0
1979-12-31 983.5
1980-01-31 985.0
1980-02-29 980.0
1980-03-31 978.0
1980-04-30 984.0
1980-05-31 981.0
1980-06-30 980.0
1980-07-31 990.0
1980-08-31 988.0
1980-09-30 986.0
1980-10-31 990.0
1980-11-30 984.0
1980-12-31 981.0
1981-01-31 988.0
1981-02-28 984.0
1981-03-31 978.0
1981-04-30 981.0
1981-05-31 977.0
1981-06-30 972.0
1981-07-31 985.0
1981-08-31 981.0
1981-09-30 978.0
1981-10-31 981.0
1981-11-30 977.0
1981-12-31 973.0
1982-01-31 987.0
1982-02-28 984.0
1982-03-31 976.0
1982-04-30 980.0
1982-05-31 976.0
1982-06-30 970.0
1982-07-31 981.0
1982-08-31 976.0
1982-09-30 968.0
1982-10-31 981.0
1982-11-30 978.0
1982-12-31 973.5
1983-01-31 981.0
1983-02-28 973.0
1983-03-31 971.0
1983-04-30 983.0
1983-05-31 982.0
1983-06-30 980.5
1983-07-31 988.0
1983-08-31 983.0
1983-09-30 979.0
1983-10-31 990.0
1983-11-30 987.0
1983-12-31 984.0
1984-01-31 990.0
1984-02-29 984.0
1984-03-31 979.0
1984-04-30 981.0
1984-05-31 979.0
1984-06-30 976.0
1984-07-31 977.0
1984-08-31 973.0
1984-09-30 967.0
1984-10-31 981.0
1984-11-30 973.0
1984-12-31 966.0
1985-01-31 970.5
1985-02-28 963.0
1985-03-31 960.0
1985-04-30 985.0
1985-05-31 978.5
1985-06-30 970.5
1985-07-31 981.5
1985-08-31 979.0
1985-09-30 974.0
1985-10-31 982.0
1985-11-30 976.0
1985-12-31 965.0
1986-01-31 975.0
1986-02-28 972.0
1986-03-31 968.0
1986-04-30 979.0
1986-05-31 971.0
1986-06-30 964.0
1986-07-31 979.0
1986-08-31 975.0
1986-09-30 973.0
1986-10-31 981.0
1986-11-30 971.0
1986-12-31 966.5
1987-01-31 966.0
1987-02-28 959.0
1987-03-31 957.0
1987-04-30 983.0
1987-05-31 977.0
1987-06-30 976.0
1987-07-31 981.0
1987-08-31 969.0
1987-09-30 959.0
1987-10-31 968.5
1987-11-30 963.0
1987-12-31 961.0
1988-01-31 975.0
1988-02-29 971.0
1988-03-31 964.0
1988-04-30 980.0
1988-05-31 972.0
1988-06-30 962.5
1988-07-31 980.0
1988-08-31 971.0
1988-09-30 965.0
1988-10-31 976.0
1988-11-30 969.0
1988-12-31 962.0
1989-01-31 970.0
1989-02-28 967.0
1989-03-31 965.0
1989-04-30 981.5
1989-05-31 975.0
1989-06-30 968.0
1989-07-31 976.0
1989-08-31 968.0
1989-09-30 964.0
1989-10-31 985.0
1989-11-30 977.0
1989-12-31 970.0
1990-01-31 970.0
1990-02-28 965.0
1990-03-31 960.0
1990-04-30 989.0
1990-05-31 988.0
1990-06-30 986.0
1990-07-31 992.0
1990-08-31 988.0
1990-09-30 980.0
1990-10-31 982.0
1990-11-30 977.0
1990-12-31 974.0
1991-01-31 981.0
1991-02-28 981.0
1991-03-31 979.0
1991-04-30 994.0
1991-05-31 992.0
1991-06-30 990.0
1991-07-31 989.0
1991-08-31 988.0
1991-09-30 986.0
1991-10-31 992.0
1991-11-30 991.0
1991-12-31 987.0
1992-01-31 990.5
1992-02-29 990.0
1992-03-31 984.0
1992-04-30 992.0
1992-05-31 989.0
1992-06-30 989.0
1992-07-31 991.5
1992-08-31 990.0
1992-09-30 987.0
1992-10-31 989.5
1992-11-30 986.0
1992-12-31 984.0
1993-01-31 993.0
1993-02-28 993.0
1993-03-31 990.0
1993-04-30 994.0
1993-05-31 994.0
1993-06-30 993.0
1993-07-31 998.0
1993-08-31 996.0
1993-09-30 995.0
1993-10-31 993.0
1993-11-30 991.0
1993-12-31 988.0
1994-01-31 989.0
1994-02-28 987.0
1994-03-31 986.0
1994-04-30 994.0
1994-05-31 992.0
1994-06-30 991.0
1994-07-31 993.0
1994-08-31 992.0
1994-09-30 986.0
1994-10-31 986.0
1994-11-30 979.0
1994-12-31 975.0
1995-01-31 983.0
1995-02-28 978.0
1995-03-31 970.0
1995-04-30 984.0
1995-05-31 978.0
1995-06-30 971.5
1995-07-31 986.5
1995-08-31 984.0
1995-09-30 979.0
1995-10-31 988.0
1995-11-30 983.0
1995-12-31 972.5
1996-01-31 977.0
1996-02-29 972.0
1996-03-31 965.0
1996-04-30 980.0
1996-05-31 976.0
1996-06-30 973.0
1996-07-31 987.0
1996-08-31 980.5
1996-09-30 973.0
1996-10-31 981.0
1996-11-30 979.5
1996-12-31 974.0
1997-01-31 983.0
1997-02-28 979.0
1997-03-31 977.0
1997-04-30 987.0
1997-05-31 983.0
1997-06-30 975.0
1997-07-31 972.0
1997-08-31 964.0
1997-09-30 955.0
1997-10-31 977.0
1997-11-30 974.0
1997-12-31 967.0
1998-01-31 979.0
1998-02-28 975.0
1998-03-31 971.0
1998-04-30 986.0
1998-05-31 980.0
1998-06-30 968.5
1998-07-31 979.5
1998-08-31 971.0
1998-09-30 963.0
1998-10-31 966.0
1998-11-30 958.0
1998-12-31 954.0
1999-01-31 971.0
1999-02-28 967.0
1999-03-31 963.0
1999-04-30 983.0
1999-05-31 973.0
1999-06-30 964.5
1999-07-31 972.0
1999-08-31 958.0
1999-09-30 956.0
1999-10-31 967.0
1999-11-30 956.0
1999-12-31 940.0
2000-01-31 964.0
2000-02-29 957.5
2000-03-31 951.0
2000-04-30 978.0
2000-05-31 968.0
2000-06-30 959.5
2000-07-31 959.0
2000-08-31 953.0
2000-09-30 943.5
2000-10-31 971.0
2000-11-30 962.0
2000-12-31 949.0
2001-01-31 963.0
2001-02-28 957.0
2001-03-31 950.0
2001-04-30 974.0
2001-05-31 970.0
2001-06-30 961.0
2001-07-31 975.0
2001-08-31 965.0
2001-09-30 957.0
2001-10-31 972.0
2001-11-30 968.0
2001-12-31 963.5
2002-01-31 976.0
2002-02-28 967.0
2002-03-31 964.0
2002-04-30 986.0
2002-05-31 983.0
2002-06-30 981.0
2002-07-31 991.0
2002-08-31 988.0
2002-09-30 986.0
2002-10-31 990.0
2002-11-30 988.0
2002-12-31 987.0
2003-01-31 990.0
2003-02-28 989.0
2003-03-31 988.0
2003-04-30 992.0
2003-05-31 988.0
2003-06-30 987.0
2003-07-31 993.0
2003-08-31 989.0
2003-09-30 987.0
2003-10-31 989.0
2003-11-30 985.0
2003-12-31 983.0
2004-01-31 992.0
2004-02-29 989.0
2004-03-31 986.0
2004-04-30 985.0
2004-05-31 981.0
2004-06-30 981.0
2004-07-31 987.0
2004-08-31 983.0
2004-09-30 982.0
2004-10-31 988.0
2004-11-30 982.0
2004-12-31 978.0
2005-01-31 987.0
2005-02-28 985.0
2005-03-31 982.0
2005-04-30 991.0
2005-05-31 986.0
2005-06-30 981.5
2005-07-31 986.0
2005-08-31 973.0
2005-09-30 967.0
2005-10-31 969.0
2005-11-30 967.0
2005-12-31 959.0
2006-01-31 973.0
2006-02-28 966.0
2006-03-31 961.0
2006-04-30 975.0
2006-05-31 969.0
2006-06-30 961.0
2006-07-31 977.0
2006-08-31 975.0
2006-09-30 972.5
2006-10-31 985.0
2006-11-30 974.0
2006-12-31 965.5
2007-01-31 970.0
2007-02-28 958.0
2007-03-31 955.0
2007-04-30 972.0
2007-05-31 965.0
2007-06-30 958.0
2007-07-31 978.0
2007-08-31 968.0
2007-09-30 961.0
2007-10-31 967.0
2007-11-30 955.0
2007-12-31 948.0
2008-01-31 967.0
2008-02-29 961.0
2008-03-31 958.5
2008-04-30 988.0
2008-05-31 984.0
2008-06-30 982.0
2008-07-31 988.0
2008-08-31 986.0
2008-09-30 983.0
2008-10-31 984.0
2008-11-30 977.0
2008-12-31 971.0
2009-01-31 973.0
2009-02-28 970.0
2009-03-31 970.0
2009-04-30 990.0
2009-05-31 989.0
2009-06-30 987.0
2009-07-31 993.5
2009-08-31 989.0
2009-09-30 988.0
2009-10-31 988.5
2009-11-30 983.0
2009-12-31 983.0
2010-01-31 986.0
2010-02-28 982.0
2010-03-31 975.0
2010-04-30 985.0
2010-05-31 983.0
2010-06-30 979.0
2010-07-31 981.0
2010-08-31 975.0
2010-09-30 973.0
2010-10-31 976.0
2010-11-30 973.0
2010-12-31 969.0
2011-01-31 983.0
2011-02-28 982.0
2011-03-31 974.0
2011-04-30 978.0
2011-05-31 976.0
2011-06-30 969.0
2011-07-31 973.0
2011-08-31 972.0
2011-09-30 970.0
2011-10-31 977.0
2011-11-30 973.0
2011-12-31 968.0
2012-01-31 981.5
2012-02-29 976.0
2012-03-31 971.0
2012-04-30 982.0
2012-05-31 980.0
2012-06-30 976.0
2012-07-31 980.0
2012-08-31 975.0
2012-09-30 975.0
2012-10-31 980.0
2012-11-30 980.0
2012-12-31 975.5
2013-01-31 983.0
2013-02-28 979.0
2013-03-31 975.0
2013-04-30 984.0
2013-05-31 982.0
2013-06-30 977.0
2013-07-31 984.0
2013-08-31 983.0
2013-09-30 982.0
2013-10-31 985.0
2013-11-30 982.0
2013-12-31 979.0
2014-01-31 978.0
2014-02-28 975.0
2014-03-31 975.0
2014-04-30 987.0
2014-05-31 985.0
2014-06-30 982.0
2014-07-31 986.0
2014-08-31 982.0
2014-09-30 979.0
2014-10-31 985.0
2014-11-30 982.0
2014-12-31 971.5


==> data/size_hsci_idx.dat <==
2002-01-31 197.0
2002-02-28 196.0
2002-03-31 200.0
2002-04-30 199.5
2002-05-31 200.0
2002-06-30 199.0
2002-07-31 199.0
2002-08-31 198.5
2002-09-30 198.0
2002-10-31 198.0
2002-11-30 199.0
2002-12-31 197.0
2003-01-31 197.0
2003-02-28 197.0
2003-03-31 198.0
2003-04-30 196.0
2003-05-31 199.0
2003-06-30 199.0
2003-07-31 198.0
2003-08-31 200.0
2003-09-30 200.0
2003-10-31 200.0
2003-11-30 201.0
2003-12-31 200.0
2004-01-31 200.0
2004-02-29 200.0
2004-03-31 201.0
2004-04-30 201.0
2004-05-31 199.5
2004-06-30 199.0
2004-07-31 199.0
2004-08-31 199.5
2004-09-30 201.0
2004-10-31 200.0
2004-11-30 201.0
2004-12-31 201.0
2005-01-31 200.0
2005-02-28 202.0
2005-03-31 201.0
2005-04-30 201.0
2005-05-31 201.0
2005-06-30 200.0
2005-07-31 201.0
2005-08-31 201.0
2005-09-30 201.0
2005-10-31 201.0
2005-11-30 201.0
2005-12-31 201.0
2006-01-31 201.0
2006-02-28 202.0
2006-03-31 202.0
2006-04-30 201.0
2006-05-31 201.0
2006-06-30 201.0
2006-07-31 200.0
2006-08-31 200.0
2006-09-30 200.0
2006-10-31 200.0
2006-11-30 200.0
2006-12-31 200.0
2007-01-31 200.0
2007-02-28 201.0
2007-03-31 201.0
2007-04-30 201.0
2007-05-31 200.0
2007-06-30 201.0
2007-07-31 201.0
2007-08-31 200.0
2007-09-30 201.0
2007-10-31 201.0
2007-11-30 200.0
2007-12-31 200.0
2008-01-31 200.0
2008-02-29 199.0
2008-03-31 199.0
2008-04-30 198.0
2008-05-31 200.0
2008-06-30 199.0
2008-07-31 199.5
2008-08-31 200.0
2008-09-30 199.0
2008-10-31 199.0
2008-11-30 200.0
2008-12-31 201.0
2009-01-31 201.0
2009-02-28 200.5
2009-03-31 201.0
2009-04-30 201.0
2009-05-31 201.0
2009-06-30 201.0
2009-07-31 200.0
2009-08-31 201.0
2009-09-30 201.0
2009-10-31 201.0
2009-11-30 201.0
2009-12-31 201.0
2010-01-31 201.0
2010-02-28 201.0
2010-03-31 309.0
2010-04-30 308.0
2010-05-31 307.5
2010-06-30 307.0
2010-07-31 307.0
2010-08-31 306.0
2010-09-30 320.0
2010-10-31 320.0
2010-11-30 320.0
2010-12-31 320.0
2011-01-31 320.0
2011-02-28 320.0
2011-03-31 370.0
2011-04-30 370.0
2011-05-31 370.0
2011-06-30 369.0
2011-07-31 368.0
2011-08-31 368.0
2011-09-30 386.0
2011-10-31 386.0
2011-11-30 385.0
2011-12-31 384.0
2012-01-31 383.0
2012-02-29 383.0
2012-03-31 372.0
2012-04-30 372.0
2012-05-31 370.0
2012-06-30 369.0
2012-07-31 369.0
2012-08-31 368.0
2012-09-30 355.0
2012-10-31 355.0
2012-11-30 355.0
2012-12-31 355.0
2013-01-31 354.0
2013-02-28 355.0
2013-03-31 349.0
2013-04-30 348.0
2013-05-31 348.0
2013-06-30 348.0
2013-07-31 348.0
2013-08-31 348.0
2013-09-30 348.0
2013-10-31 348.0
2013-11-30 356.0
2013-12-31 356.0
2014-01-31 356.0
2014-02-28 356.0
2014-03-31 356.0
2014-04-30 388.0
2014-05-31 388.0
2014-06-30 387.0
2014-07-31 387.0
2014-08-31 386.0
2014-09-30 423.0
2014-10-31 416.0
2014-11-30 414.0
2014-12-31 419.0
2015-01-31 419.0
2015-02-28 419.0
2015-03-31 460.0
2015-04-30 460.0
2015-05-31 460.0
2015-06-30 459.0
2015-07-31 452.0
2015-08-31 451.0
2015-09-30 481.0
2015-10-31 480.0
2015-11-30 480.0
2015-12-31 481.0
2016-01-31 480.0
2016-02-29 480.0
2016-03-31 504.0
2016-04-30 504.5
2016-05-31 505.0
2016-06-30 505.0
2016-07-31 505.0
2016-08-31 505.0
2016-09-30 476.0
2016-10-31 475.0
2016-11-30 475.0
2016-12-31 474.0
2017-01-31 473.0
2017-02-28 473.0
2017-03-31 477.0
2017-04-30 477.0
2017-05-31 477.0
2017-06-30 474.0
2017-07-31 469.0
2017-08-31 467.0
2017-09-30 492.0
2017-10-31 491.0
2017-11-30 491.0
2017-12-31 493.0
2018-01-31 493.0
2018-02-28 492.0
2018-03-31 483.0
2018-04-30 483.0
2018-05-31 483.0
2018-06-30 484.0
2018-07-31 484.0
2018-08-31 485.0
2018-09-30 491.0
2018-10-31 492.0
2018-11-30 492.0
2018-12-31 493.0


==> data/size_kospi_idx.dat <==
2002-01-31 814.0
2002-02-28 813.0
2002-03-31 806.0
2002-04-30 796.0
2002-05-31 792.0
2002-06-30 654.0
2002-07-31 655.0
2002-08-31 664.0
2002-09-30 667.0
2002-10-31 667.5
2002-11-30 673.0
2002-12-31 672.0
2003-01-31 673.0
2003-02-28 675.0
2003-03-31 673.0
2003-04-30 669.0
2003-05-31 672.0
2003-06-30 669.0
2003-07-31 668.0
2003-08-31 674.0
2003-09-30 674.0
2003-10-31 672.5
2003-11-30 674.0
2003-12-31 671.0
2004-01-31 672.5
2004-02-29 674.0
2004-03-31 670.5
2004-04-30 667.0
2004-05-31 666.0
2004-06-30 662.0
2004-07-31 656.0
2004-08-31 665.0
2004-09-30 663.0
2004-10-31 665.0
2004-11-30 666.0
2004-12-31 665.0
2005-01-31 672.0
2005-02-28 671.0
2005-03-31 663.0
2005-04-30 670.0
2005-05-31 664.0
2005-06-30 665.0
2005-07-31 665.0
2005-08-31 672.0
2005-09-30 675.0
2005-10-31 677.0
2005-11-30 681.5
2005-12-31 682.0
2006-01-31 685.0
2006-02-28 686.0
2006-03-31 684.0
2006-04-30 684.0
2006-05-31 685.5
2006-06-30 689.0
2006-07-31 692.0
2006-08-31 698.0
2006-09-30 696.0
2006-10-31 699.0
2006-11-30 703.5
2006-12-31 708.0
2007-01-31 709.0
2007-02-28 713.0
2007-03-31 710.0
2007-04-30 714.0
2007-05-31 711.0
2007-06-30 713.0
2007-07-31 714.0
2007-08-31 714.5
2007-09-30 728.0
2007-10-31 727.0
2007-11-30 734.0
2007-12-31 736.0
2008-01-31 734.5
2008-02-29 739.0
2008-03-31 737.0
2008-04-30 736.0
2008-05-31 738.0
2008-06-30 745.0
2008-07-31 743.0
2008-08-31 751.0
2008-09-30 752.0
2008-10-31 749.0
2008-11-30 750.0
2008-12-31 751.0
2009-01-31 750.0
2009-02-28 750.0
2009-03-31 748.0
2009-04-30 740.0
2009-05-31 745.0
2009-06-30 745.5
2009-07-31 746.0
2009-08-31 748.0
2009-09-30 749.0
2009-10-31 750.0
2009-11-30 753.0
2009-12-31 753.0
2010-01-31 751.5
2010-02-28 760.0
2010-03-31 758.0
2010-04-30 750.0
2010-05-31 752.0
2010-06-30 759.0
2010-07-31 755.0
2010-08-31 763.0
2010-09-30 764.0
2010-10-31 766.0
2010-11-30 764.5
2010-12-31 764.5
2011-01-31 766.0
2011-02-28 770.0
2011-03-31 770.0
2011-04-30 762.0
2011-05-31 757.5
2011-06-30 770.0
2011-07-31 774.0
2011-08-31 778.0
2011-09-30 776.0
2011-10-31 777.0
2011-11-30 775.0
2011-12-31 777.0
2012-01-31 778.0
2012-02-29 777.0
2012-03-31 773.0
2012-04-30 769.5
2012-05-31 770.0
2012-06-30 771.0
2012-07-31 773.5
2012-08-31 772.0
2012-09-30 770.0
2012-10-31 771.0
2012-11-30 772.0
2012-12-31 771.0
2013-01-31 763.0
2013-02-28 765.0
2013-03-31 756.5
2013-04-30 752.0
2013-05-31 754.0
2013-06-30 756.0
2013-07-31 756.0
2013-08-31 753.0
2013-09-30 757.0
2013-10-31 756.0
2013-11-30 757.0
2013-12-31 756.5
2014-01-31 756.0
2014-02-28 753.0
2014-03-31 751.0
2014-04-30 751.0
2014-05-31 748.0
2014-06-30 755.0
2014-07-31 754.0
2014-08-31 756.0
2014-09-30 757.0
2014-10-31 757.0
2014-11-30 758.0
2014-12-31 752.0
2015-01-31 747.0
2015-02-28 745.0
2015-03-31 743.5
2015-04-30 745.0
2015-05-31 747.0
2015-06-30 747.5
2015-07-31 747.0
2015-08-31 747.0
2015-09-30 749.0
2015-10-31 750.0
2015-11-30 751.0
2015-12-31 754.0
2016-01-31 754.0
2016-02-29 753.0
2016-03-31 751.0
2016-04-30 749.0
2016-05-31 751.0
2016-06-30 755.0
2016-07-31 755.0
2016-08-31 756.0
2016-09-30 759.0
2016-10-31 761.0
2016-11-30 766.0
2016-12-31 767.0
2017-01-31 763.0
2017-02-28 762.0
2017-03-31 755.0
2017-04-30 754.0
2017-05-31 758.0
2017-06-30 756.0
2017-07-31 757.0
2017-08-31 755.5
2017-09-30 753.0
2017-10-31 750.0
2017-11-30 754.0
2017-12-31 761.0
2018-01-31 764.5
2018-02-28 766.0
2018-03-31 766.0
2018-04-30 766.0
2018-05-31 765.0
2018-06-30 766.0
2018-07-31 769.0
2018-08-31 777.5
2018-09-30 777.0
2018-10-31 779.0
2018-11-30 777.0
2018-12-31 777.0


==> data/size_ray_idx.dat <==
1995-01-31 2839.0
1995-02-28 2819.0
1995-03-31 2815.0
1995-04-30 2810.0
1995-05-31 2796.5
1995-06-30 2789.0
1995-07-31 2931.0
1995-08-31 2915.0
1995-09-30 2905.5
1995-10-31 2890.5
1995-11-30 2877.0
1995-12-31 2887.0
1996-01-31 2867.0
1996-02-29 2859.0
1996-03-31 2841.0
1996-04-30 2832.0
1996-05-31 2819.0
1996-06-30 2811.5
1996-07-31 2955.0
1996-08-31 2923.0
1996-09-30 2923.5
1996-10-31 2912.0
1996-11-30 2912.5
1996-12-31 2910.0
1997-01-31 2895.0
1997-02-28 2888.0
1997-03-31 2877.0
1997-04-30 2855.5
1997-05-31 2844.0
1997-06-30 2835.0
1997-07-31 2958.5
1997-08-31 2929.0
1997-09-30 2911.0
1997-10-31 2895.0
1997-11-30 2878.0
1997-12-31 2869.0
1998-01-31 2847.5
1998-02-28 2836.0
1998-03-31 2821.0
1998-04-30 2809.0
1998-05-31 2796.5
1998-06-30 2772.5
1998-07-31 2981.0
1998-08-31 2961.0
1998-09-30 2950.0
1998-10-31 2923.5
1998-11-30 2904.5
1998-12-31 2900.0
1999-01-31 2878.0
1999-02-28 2870.0
1999-03-31 2850.0
1999-04-30 2827.0
1999-05-31 2809.5
1999-06-30 2796.0
1999-07-31 2983.0
1999-08-31 2949.0
1999-09-30 2931.0
1999-10-31 2908.0
1999-11-30 2877.0
1999-12-31 2844.0
2000-01-31 2820.5
2000-02-29 2798.0
2000-03-31 2776.0
2000-04-30 2756.0
2000-05-31 2731.0
2000-06-30 2718.5
2000-07-31 2987.0
2000-08-31 2970.0
2000-09-30 2940.5
2000-10-31 2914.5
2000-11-30 2894.0
2000-12-31 2874.0
2001-01-31 2858.0
2001-02-28 2838.0
2001-03-31 2822.0
2001-04-30 2795.0
2001-05-31 2783.0
2001-06-30 2764.0
2001-07-31 3002.0
2001-08-31 2980.0
2001-09-30 2964.0
2001-10-31 2947.0
2001-11-30 2926.0
2001-12-31 2915.5
2002-01-31 2903.0
2002-02-28 2888.0
2002-03-31 2878.0
2002-04-30 2868.0
2002-05-31 2850.5
2002-06-30 2841.0
2002-07-31 2998.0
2002-08-31 2987.0
2002-09-30 2978.0
2002-10-31 2970.0
2002-11-30 2966.0
2002-12-31 2961.0
2003-01-31 2953.0
2003-02-28 2940.0
2003-03-31 2930.0
2003-04-30 2914.0
2003-05-31 2906.0
2003-06-30 2901.0
2003-07-31 2999.0
2003-08-31 2984.0
2003-09-30 2977.0
2003-10-31 2968.0
2003-11-30 2958.0
2003-12-31 2952.0
2004-01-31 2946.5
2004-02-29 2936.0
2004-03-31 2931.0
2004-04-30 2919.0
2004-05-31 2901.0
2004-06-30 2894.0
2004-07-31 2994.0
2004-08-31 2978.0
2004-09-30 2971.0
2004-10-31 3006.0
2004-11-30 2998.0
2004-12-31 2992.0
2005-01-31 3017.5
2005-02-28 3009.0
2005-03-31 3001.0
2005-04-30 3037.0
2005-05-31 3022.0
2005-06-30 3010.5
2005-07-31 3007.5
2005-08-31 2991.0
2005-09-30 2982.0
2005-10-31 3013.0
2005-11-30 3004.0
2005-12-31 2995.0
2006-01-31 3004.0
2006-02-28 2986.0
2006-03-31 2957.0
2006-04-30 2966.0
2006-05-31 2951.5
2006-06-30 2935.0
2006-07-31 2972.0
2006-08-31 2966.0
2006-09-30 2955.5
2006-10-31 2969.0
2006-11-30 2950.0
2006-12-31 2939.0
2007-01-31 2944.0
2007-02-28 2918.0
2007-03-31 2904.0
2007-04-30 2924.0
2007-05-31 2905.5
2007-06-30 2889.0
2007-07-31 2951.0
2007-08-31 2933.0
2007-09-30 2916.0
2007-10-31 2929.0
2007-11-30 2910.0
2007-12-31 2892.0
2008-01-31 2914.0
2008-02-29 2904.0
2008-03-31 2890.5
2008-04-30 2895.0
2008-05-31 2884.0
2008-06-30 2870.0
2008-07-31 2968.0
2008-08-31 2957.0
2008-09-30 2949.0
2008-10-31 2931.0
2008-11-30 2921.0
2008-12-31 2920.0
2009-01-31 2905.5
2009-02-28 2895.0
2009-03-31 2886.0
2009-04-30 2878.0
2009-05-31 2870.0
2009-06-30 2863.0
2009-07-31 2971.0
2009-08-31 2964.0
2009-09-30 2956.0
2009-10-31 2959.0
2009-11-30 2946.0
2009-12-31 2939.0
2010-01-31 2958.0
2010-02-28 2950.0
2010-03-31 2942.0
2010-04-30 2950.0
2010-05-31 2940.5
2010-06-30 2941.0
2010-07-31 2982.0
2010-08-31 2967.0
2010-09-30 2958.0
2010-10-31 2961.0
2010-11-30 2952.0
2010-12-31 2940.5
2011-01-31 2943.0
2011-02-28 2937.0
2011-03-31 2917.0
2011-04-30 2927.0
2011-05-31 2916.0
2011-06-30 2903.0
2011-07-31 2960.0
2011-08-31 2952.0
2011-09-30 2941.0
2011-10-31 2952.0
2011-11-30 2946.0
2011-12-31 2939.0
2012-01-31 2940.0
2012-02-29 2930.5
2012-03-31 2920.0
2012-04-30 2940.0
2012-05-31 2931.5
2012-06-30 2925.0
2012-07-31 2983.0
2012-08-31 2972.0
2012-09-30 2966.0
2012-10-31 2972.0
2012-11-30 2967.0
2012-12-31 2957.0
2013-01-31 2966.0
2013-02-28 2955.0
2013-03-31 2945.0
2013-04-30 2948.5
2013-05-31 2943.0
2013-06-30 2929.0
2013-07-31 2983.5
2013-08-31 2975.0
2013-09-30 2967.0
2013-10-31 2991.0
2013-11-30 2981.5
2013-12-31 2972.0
2014-01-31 3013.0
2014-02-28 3000.0
2014-03-31 2994.0
2014-04-30 3030.0
2014-05-31 3022.0
2014-06-30 3021.0
2014-07-31 3000.0
2014-08-31 2992.0
2014-09-30 2985.0
2014-10-31 3027.0
2014-11-30 3026.0
2014-12-31 3021.0
2015-01-31 3045.0
2015-02-28 3033.0
2015-03-31 3018.5
2015-04-30 3032.0
2015-05-31 3023.0
2015-06-30 3015.0
2015-07-31 3003.0
2015-08-31 2995.0
2015-09-30 2985.0
2015-10-31 3017.0
2015-11-30 3012.0
2015-12-31 3008.0
2016-01-31 3013.0
2016-02-29 2996.5
2016-03-31 2982.0
2016-04-30 2977.0
2016-05-31 2965.0
2016-06-30 2957.5
2016-07-31 2995.0
2016-08-31 2986.0
2016-09-30 2964.0
2016-10-31 2975.0
2016-11-30 2964.0
2016-12-31 2958.0
2017-01-31 2973.0
2017-02-28 2965.0
2017-03-31 2949.0
2017-04-30 2947.0
2017-05-31 2930.5
2017-06-30 2919.5
2017-07-31 2991.0
2017-08-31 2983.0
2017-09-30 2975.5
2017-10-31 2964.0
2017-11-30 2956.0
2017-12-31 2948.5
2018-01-31 2951.0
2018-02-28 2938.0
2018-03-31 2933.0
2018-04-30 2949.0
2018-05-31 2943.5
2018-06-30 2937.0
2018-07-31 3001.0
2018-08-31 2989.0
2018-09-30 2979.0
2018-10-31 3011.0
2018-11-30 3004.0
2018-12-31 2991.0


==> data/size_riy_idx.dat <==
1995-01-31 975.0
1995-02-28 970.0
1995-03-31 964.0
1995-04-30 965.0
1995-05-31 959.0
1995-06-30 959.0
1995-07-31 986.0
1995-08-31 987.0
1995-09-30 987.5
1995-10-31 982.0
1995-11-30 979.0
1995-12-31 976.0
1996-01-31 974.5
1996-02-29 975.0
1996-03-31 972.0
1996-04-30 968.0
1996-05-31 965.0
1996-06-30 967.0
1996-07-31 990.0
1996-08-31 984.0
1996-09-30 981.0
1996-10-31 979.0
1996-11-30 981.0
1996-12-31 981.0
1997-01-31 977.0
1997-02-28 979.0
1997-03-31 978.0
1997-04-30 974.0
1997-05-31 971.0
1997-06-30 969.0
1997-07-31 982.0
1997-08-31 973.0
1997-09-30 969.0
1997-10-31 967.0
1997-11-30 965.0
1997-12-31 963.0
1998-01-31 963.0
1998-02-28 967.0
1998-03-31 964.0
1998-04-30 961.0
1998-05-31 960.0
1998-06-30 955.0
1998-07-31 991.0
1998-08-31 985.0
1998-09-30 980.0
1998-10-31 968.5
1998-11-30 962.0
1998-12-31 958.0
1999-01-31 954.0
1999-02-28 954.0
1999-03-31 951.0
1999-04-30 944.0
1999-05-31 941.0
1999-06-30 939.0
1999-07-31 991.0
1999-08-31 983.0
1999-09-30 985.0
1999-10-31 977.0
1999-11-30 975.0
1999-12-31 971.0
2000-01-31 966.5
2000-02-29 963.0
2000-03-31 959.0
2000-04-30 956.0
2000-05-31 954.0
2000-06-30 948.0
2000-07-31 987.0
2000-08-31 985.0
2000-09-30 976.5
2000-10-31 972.0
2000-11-30 965.0
2000-12-31 955.5
2001-01-31 954.0
2001-02-28 952.0
2001-03-31 947.0
2001-04-30 940.0
2001-05-31 940.0
2001-06-30 935.0
2001-07-31 994.0
2001-08-31 990.0
2001-09-30 985.0
2001-10-31 980.0
2001-11-30 977.0
2001-12-31 972.5
2002-01-31 968.0
2002-02-28 960.0
2002-03-31 959.0
2002-04-30 957.0
2002-05-31 953.0
2002-06-30 949.0
2002-07-31 995.0
2002-08-31 992.0
2002-09-30 990.0
2002-10-31 988.0
2002-11-30 989.0
2002-12-31 988.0
2003-01-31 987.0
2003-02-28 986.0
2003-03-31 985.0
2003-04-30 981.0
2003-05-31 979.0
2003-06-30 979.0
2003-07-31 996.0
2003-08-31 994.0
2003-09-30 993.0
2003-10-31 991.0
2003-11-30 988.0
2003-12-31 988.0
2004-01-31 990.0
2004-02-29 988.0
2004-03-31 987.0
2004-04-30 983.0
2004-05-31 982.0
2004-06-30 983.0
2004-07-31 994.0
2004-08-31 991.0
2004-09-30 988.0
2004-10-31 989.0
2004-11-30 986.0
2004-12-31 985.0
2005-01-31 985.0
2005-02-28 986.0
2005-03-31 985.0
2005-04-30 986.0
2005-05-31 984.0
2005-06-30 983.0
2005-07-31 995.0
2005-08-31 989.0
2005-09-30 984.0
2005-10-31 984.0
2005-11-30 984.0
2005-12-31 981.0
2006-01-31 978.0
2006-02-28 973.0
2006-03-31 823.0
2006-04-30 823.0
2006-05-31 823.0
2006-06-30 823.0
2006-07-31 823.0
2006-08-31 823.0
2006-09-30 823.0
2006-10-31 823.0
2006-11-30 823.0
2006-12-31 823.0
2007-01-31 823.0
2007-02-28 823.0
2007-03-31 823.0
2007-04-30 823.0
2007-05-31 823.0
2007-06-30 823.0
2007-07-31 823.0
2007-08-31 823.0
2007-09-30 996.0
2007-10-31 1008.0
2007-11-30 1002.0
2007-12-31 997.5
2008-01-31 1000.0
2008-02-29 999.0
2008-03-31 998.0
2008-04-30 999.0
2008-05-31 996.0
2008-06-30 994.0
2008-07-31 1003.0
2008-08-31 1002.0
2008-09-30 1004.0
2008-10-31 995.0
2008-11-30 994.0
2008-12-31 991.0
2009-01-31 984.0
2009-02-28 979.0
2009-03-31 976.5
2009-04-30 975.0
2009-05-31 974.0
2009-06-30 971.0
2009-07-31 969.0
2009-08-31 968.0
2009-09-30 966.0
2009-10-31 964.0
2009-11-30 959.0
2009-12-31 960.0
2010-01-31 964.0
2010-02-28 962.0
2010-03-31 957.0
2010-04-30 960.0
2010-05-31 958.0
2010-06-30 958.0
2010-07-31 986.0
2010-08-31 985.0
2010-09-30 983.0
2010-10-31 980.0
2010-11-30 977.0
2010-12-31 977.0
2011-01-31 978.0
2011-02-28 977.0
2011-03-31 972.0
2011-04-30 972.0
2011-05-31 969.0
2011-06-30 963.0
2011-07-31 982.0
2011-08-31 982.0
2011-09-30 981.0
2011-10-31 982.0
2011-11-30 981.0
2011-12-31 978.0
2012-01-31 980.0
2012-02-29 980.0
2012-03-31 978.0
2012-04-30 979.0
2012-05-31 979.5
2012-06-30 976.0
2012-07-31 989.0
2012-08-31 986.0
2012-09-30 986.0
2012-10-31 989.0
2012-11-30 989.0
2012-12-31 989.0
2013-01-31 992.0
2013-02-28 991.0
2013-03-31 990.0
2013-04-30 992.0
2013-05-31 992.0
2013-06-30 989.0
2013-07-31 1005.0
2013-08-31 1004.0
2013-09-30 1004.0
2013-10-31 1008.0
2013-11-30 1007.0
2013-12-31 1008.0
2014-01-31 1014.0
2014-02-28 1014.0
2014-03-31 1016.0
2014-04-30 1022.0
2014-05-31 1021.0
2014-06-30 1026.0
2014-07-31 1031.0
2014-08-31 1032.0
2014-09-30 1031.0
2014-10-31 1038.0
2014-11-30 1039.0
2014-12-31 1038.0
2015-01-31 1042.0
2015-02-28 1039.0
2015-03-31 1037.0
2015-04-30 1037.0
2015-05-31 1036.0
2015-06-30 1034.0
2015-07-31 1033.0
2015-08-31 1032.0
2015-09-30 1030.0
2015-10-31 1034.0
2015-11-30 1033.0
2015-12-31 1033.0
2016-01-31 1031.0
2016-02-29 1028.0
2016-03-31 1022.0
2016-04-30 1021.0
2016-05-31 1022.0
2016-06-30 1018.0
2016-07-31 999.0
2016-08-31 1000.0
2016-09-30 998.0
2016-10-31 998.0
2016-11-30 1001.0
2016-12-31 998.0
2017-01-31 1000.0
2017-02-28 1002.0
2017-03-31 998.0
2017-04-30 997.0
2017-05-31 997.0
2017-06-30 995.0
2017-07-31 988.0
2017-08-31 988.0
2017-09-30 982.0
2017-10-31 979.0
2017-11-30 978.0
2017-12-31 978.0
2018-01-31 978.0
2018-02-28 977.0
2018-03-31 975.0
2018-04-30 973.0
2018-05-31 973.5
2018-06-30 973.0
2018-07-31 986.0
2018-08-31 985.0
2018-09-30 984.0
2018-10-31 984.0
2018-11-30 984.0
2018-12-31 981.0


==> data/size_shcomp_idx.dat <==
2002-01-31 573.0
2002-02-28 577.5
2002-03-31 579.0
2002-04-30 576.5
2002-05-31 615.0
2002-06-30 632.0
2002-07-31 651.0
2002-08-31 660.5
2002-09-30 666.0
2002-10-31 672.0
2002-11-30 681.0
2002-12-31 682.5
2003-01-31 690.0
2003-02-28 695.0
2003-03-31 698.0
2003-04-30 700.0
2003-05-31 689.0
2003-06-30 697.0
2003-07-31 714.0
2003-08-31 724.0
2003-09-30 731.0
2003-10-31 739.5
2003-11-30 745.5
2003-12-31 748.0
2004-01-31 753.0
2004-02-29 755.0
2004-03-31 760.0
2004-04-30 760.0
2004-05-31 756.0
2004-06-30 776.0
2004-07-31 791.5
2004-08-31 796.0
2004-09-30 793.5
2004-10-31 795.0
2004-11-30 797.0
2004-12-31 802.0
2005-01-31 810.5
2005-02-28 810.0
2005-03-31 809.0
2005-04-30 802.0
2005-05-31 779.0
2005-06-30 793.5
2005-07-31 792.0
2005-08-31 786.0
2005-09-30 787.5
2005-10-31 757.5
2005-11-30 755.0
2005-12-31 730.0
2006-01-31 726.5
2006-02-28 719.0
2006-03-31 678.0
2006-04-30 670.5
2006-05-31 664.5
2006-06-30 688.0
2006-07-31 713.0
2006-08-31 737.0
2006-09-30 748.0
2006-10-31 749.0
2006-11-30 762.0
2006-12-31 752.0
2007-01-31 758.5
2007-02-28 768.0
2007-03-31 825.0
2007-04-30 821.0
2007-05-31 811.0
2007-06-30 826.0
2007-07-31 836.0
2007-08-31 821.0
2007-09-30 831.0
2007-10-31 829.5
2007-11-30 824.0
2007-12-31 824.5
2008-01-31 841.0
2008-02-29 843.0
2008-03-31 844.0
2008-04-30 836.0
2008-05-31 836.5
2008-06-30 852.5
2008-07-31 872.0
2008-08-31 876.0
2008-09-30 877.0
2008-10-31 876.0
2008-11-30 872.5
2008-12-31 869.0
2009-01-31 875.0
2009-02-28 876.0
2009-03-31 878.5
2009-04-30 862.0
2009-05-31 853.5
2009-06-30 863.0
2009-07-31 865.0
2009-08-31 869.0
2009-09-30 873.0
2009-10-31 880.5
2009-11-30 886.0
2009-12-31 891.0
2010-01-31 894.0
2010-02-28 897.0
2010-03-31 893.0
2010-04-30 880.0
2010-05-31 880.5
2010-06-30 882.0
2010-07-31 888.5
2010-08-31 880.0
2010-09-30 880.0
2010-10-31 887.0
2010-11-30 889.5
2010-12-31 895.0
2011-01-31 899.0
2011-02-28 904.0
2011-03-31 905.0
2011-04-30 896.0
2011-05-31 902.0
2011-06-30 915.0
2011-07-31 925.0
2011-08-31 924.0
2011-09-30 930.0
2011-10-31 940.0
2011-11-30 938.0
2011-12-31 938.5
2012-01-31 945.0
2012-02-29 936.0
2012-03-31 936.0
2012-04-30 927.0
2012-05-31 931.0
2012-06-30 944.0
2012-07-31 969.0
2012-08-31 968.0
2012-09-30 974.0
2012-10-31 971.0
2012-11-30 978.0
2012-12-31 972.0
2013-01-31 967.0
2013-02-28 970.0
2013-03-31 967.0
2013-04-30 965.0
2013-05-31 960.0
2013-06-30 953.0
2013-07-31 957.0
2013-08-31 952.0
2013-09-30 962.0
2013-10-31 964.0
2013-11-30 958.0
2013-12-31 960.0
2014-01-31 960.0
2014-02-28 955.0
2014-03-31 960.0
2014-04-30 945.0
2014-05-31 931.5
2014-06-30 928.0
2014-07-31 930.0
2014-08-31 937.0
2014-09-30 935.0
2014-10-31 940.0
2014-11-30 938.0
2014-12-31 952.0
2015-01-31 963.0
2015-02-28 976.0
2015-03-31 982.0
2015-04-30 978.0
2015-05-31 976.5
2015-06-30 971.0
2015-07-31 979.0
2015-08-31 980.0
2015-09-30 969.0
2015-10-31 958.0
2015-11-30 989.0
2015-12-31 1017.0
2016-01-31 1043.5
2016-02-29 1050.0
2016-03-31 1042.0
2016-04-30 1036.5
2016-05-31 1047.0
2016-06-30 1062.0
2016-07-31 1068.0
2016-08-31 1090.0
2016-09-30 1092.0
2016-10-31 1112.5
2016-11-30 1117.5
2016-12-31 1128.5
2017-01-31 1150.5
2017-02-28 1172.5
2017-03-31 1194.0
2017-04-30 1210.5
2017-05-31 1233.0
2017-06-30 1256.0
2017-07-31 1263.0
2017-08-31 1287.0
2017-09-30 1313.0
2017-10-31 1335.0
2017-11-30 1352.0
2017-12-31 1361.0
2018-01-31 1371.5
2018-02-28 1347.0
2018-03-31 1363.0
2018-04-30 1365.5
2018-05-31 1378.5
2018-06-30 1384.0
2018-07-31 1413.0
2018-08-31 1433.0
2018-09-30 1449.0
2018-10-31 1468.5
2018-11-30 1480.0
2018-12-31 1484.0


==> data/size_sptsx_idx.dat <==
2001-04-30 291.0
2001-05-31 292.0
2001-06-30 292.0
2001-07-31 295.0
2001-08-31 293.5
2001-09-30 295.0
2001-10-31 294.0
2001-11-30 293.0
2001-12-31 294.0
2002-01-31 294.0
2002-02-28 293.5
2002-03-31 295.0
2002-04-30 295.0
2002-05-31 292.0
2002-06-30 292.0
2002-07-31 270.0
2002-08-31 270.0
2002-09-30 269.5
2002-10-31 241.0
2002-11-30 241.0
2002-12-31 240.0
2003-01-31 227.0
2003-02-28 224.0
2003-03-31 222.0
2003-04-30 216.0
2003-05-31 216.0
2003-06-30 216.0
2003-07-31 207.0
2003-08-31 207.0
2003-09-30 208.0
2003-10-31 210.0
2003-11-30 209.0
2003-12-31 209.0
2004-01-31 221.0
2004-02-29 221.0
2004-03-31 219.0
2004-04-30 220.0
2004-05-31 218.0
2004-06-30 218.0
2004-07-31 222.0
2004-08-31 222.0
2004-09-30 222.0
2004-10-31 223.0
2004-11-30 222.0
2004-12-31 222.0
2005-01-31 221.0
2005-02-28 219.0
2005-03-31 219.0
2005-04-30 225.0
2005-05-31 223.0
2005-06-30 220.0
2005-07-31 220.0
2005-08-31 220.0
2005-09-30 220.0
2005-10-31 212.0
2005-11-30 208.0
2005-12-31 206.0
2006-01-31 272.0
2006-02-28 269.0
2006-03-31 268.0
2006-04-30 275.0
2006-05-31 273.0
2006-06-30 273.0
2006-07-31 274.0
2006-08-31 274.0
2006-09-30 274.0
2006-10-31 274.0
2006-11-30 268.0
2006-12-31 268.0
2007-01-31 271.0
2007-02-28 268.5
2007-03-31 267.0
2007-04-30 274.0
2007-05-31 273.0
2007-06-30 272.0
2007-07-31 266.0
2007-08-31 264.0
2007-09-30 262.0
2007-10-31 262.0
2007-11-30 258.0
2007-12-31 256.0
2008-01-31 251.0
2008-02-29 248.0
2008-03-31 247.0
2008-04-30 252.0
2008-05-31 252.0
2008-06-30 252.0
2008-07-31 252.0
2008-08-31 251.0
2008-09-30 249.0
2008-10-31 243.0
2008-11-30 241.0
2008-12-31 240.0
2009-01-31 216.0
2009-02-28 212.0
2009-03-31 214.0
2009-04-30 208.0
2009-05-31 207.0
2009-06-30 207.0
2009-07-31 206.0
2009-08-31 205.0
2009-09-30 204.0
2009-10-31 202.0
2009-11-30 201.0
2009-12-31 202.0
2010-01-31 209.0
2010-02-28 208.0
2010-03-31 208.0
2010-04-30 220.0
2010-05-31 220.0
2010-06-30 219.0
2010-07-31 227.0
2010-08-31 227.0
2010-09-30 226.0
2010-10-31 232.0
2010-11-30 231.0
2010-12-31 231.0
2011-01-31 241.0
2011-02-28 240.0
2011-03-31 240.0
2011-04-30 244.0
2011-05-31 247.0
2011-06-30 248.0
2011-07-31 260.0
2011-08-31 260.0
2011-09-30 258.0
2011-10-31 258.0
2011-11-30 256.0
2011-12-31 255.0
2012-01-31 253.0
2012-02-29 253.0
2012-03-31 252.0
2012-04-30 253.0
2012-05-31 253.0
2012-06-30 250.0
2012-07-31 246.0
2012-08-31 246.0
2012-09-30 246.0
2012-10-31 249.0
2012-11-30 249.0
2012-12-31 247.0
2013-01-31 242.0
2013-02-28 244.0
2013-03-31 242.0
2013-04-30 237.0
2013-05-31 237.0
2013-06-30 237.0
2013-07-31 234.0
2013-08-31 234.0
2013-09-30 234.0
2013-10-31 239.0
2013-11-30 239.0
2013-12-31 238.0
2014-01-31 241.0
2014-02-28 241.0
2014-03-31 241.0
2014-04-30 244.0
2014-05-31 244.0
2014-06-30 244.0
2014-07-31 251.0
2014-08-31 251.0
2014-09-30 251.0
2014-10-31 251.0
2014-11-30 251.0
2014-12-31 251.0
2015-01-31 250.0
2015-02-28 250.0
2015-03-31 250.0
2015-04-30 248.0
2015-05-31 247.0
2015-06-30 248.0
2015-07-31 248.0
2015-08-31 247.0
2015-09-30 247.0
2015-10-31 242.0
2015-11-30 242.0
2015-12-31 242.0
2016-01-31 240.0
2016-02-29 240.0
2016-03-31 239.0
2016-04-30 235.0
2016-05-31 235.0
2016-06-30 234.0
2016-07-31 240.0
2016-08-31 240.0
2016-09-30 240.0
2016-10-31 247.0
2016-11-30 247.0
2016-12-31 247.0
2017-01-31 250.0
2017-02-28 249.0
2017-03-31 249.0
2017-04-30 251.0
2017-05-31 250.0
2017-06-30 249.0
2017-07-31 248.0
2017-08-31 248.0
2017-09-30 249.5
2017-10-31 250.0
2017-11-30 249.0
2017-12-31 249.0
2018-01-31 250.0
2018-02-28 250.0
2018-03-31 250.0
2018-04-30 250.0
2018-05-31 248.0
2018-06-30 247.0
2018-07-31 246.0
2018-08-31 246.0
2018-09-30 245.0
2018-10-31 248.0
2018-11-30 246.0
2018-12-31 245.0


==> data/size_tpx500_idx.dat <==
2007-01-31 496.0
2007-02-28 500.0
2007-03-31 500.0
2007-04-30 500.0
2007-05-31 500.0
2007-06-30 499.0
2007-07-31 498.0
2007-08-31 499.0
2007-09-30 498.0
2007-10-31 497.0
2007-11-30 497.0
2007-12-31 496.0
2008-01-31 496.0
2008-02-29 499.0
2008-03-31 499.0
2008-04-30 497.0
2008-05-31 497.0
2008-06-30 497.0
2008-07-31 496.0
2008-08-31 495.0
2008-09-30 494.0
2008-10-31 493.0
2008-11-30 500.0
2008-12-31 500.0
2009-01-31 500.0
2009-02-28 500.0
2009-03-31 500.0
2009-04-30 499.0
2009-05-31 499.0
2009-06-30 499.0
2009-07-31 499.0
2009-08-31 499.0
2009-09-30 499.0
2009-10-31 499.0
2009-11-30 500.0
2009-12-31 500.0
2010-01-31 500.0
2010-02-28 499.0
2010-03-31 499.0
2010-04-30 495.0
2010-05-31 495.0
2010-06-30 496.0
2010-07-31 496.0
2010-08-31 496.0
2010-09-30 496.0
2010-10-31 494.0
2010-11-30 500.0
2010-12-31 500.0
2011-01-31 500.0
2011-02-28 501.0
2011-03-31 501.0
2011-04-30 498.0
2011-05-31 498.0
2011-06-30 498.0
2011-07-31 498.0
2011-08-31 498.0
2011-09-30 495.0
2011-10-31 495.0
2011-11-30 500.0
2011-12-31 500.0
2012-01-31 499.0
2012-02-29 501.0
2012-03-31 500.0
2012-04-30 499.0
2012-05-31 499.0
2012-06-30 499.0
2012-07-31 499.0
2012-08-31 499.0
2012-09-30 499.0
2012-10-31 498.0
2012-11-30 501.0
2012-12-31 501.0
2013-01-31 501.0
2013-02-28 501.0
2013-03-31 502.0
2013-04-30 502.0
2013-05-31 502.0
2013-06-30 502.0
2013-07-31 502.0
2013-08-31 502.0
2013-09-30 503.0
2013-10-31 503.0
2013-11-30 500.0
2013-12-31 500.0
2014-01-31 500.0
2014-02-28 501.0
2014-03-31 501.0
2014-04-30 501.0
2014-05-31 502.0
2014-06-30 503.0
2014-07-31 503.0
2014-08-31 503.0
2014-09-30 503.0
2014-10-31 503.0
2014-11-30 501.0
2014-12-31 502.0
2015-01-31 502.0
2015-02-28 502.0
2015-03-31 502.0
2015-04-30 502.0
2015-05-31 502.0
2015-06-30 502.0
2015-07-31 502.0
2015-08-31 502.0
2015-09-30 502.0
2015-10-31 501.0
2015-11-30 500.0
2015-12-31 500.0
2016-01-31 503.0
2016-02-29 503.0
2016-03-31 503.0
2016-04-30 503.0
2016-05-31 503.0
2016-06-30 503.0
2016-07-31 503.0
2016-08-31 501.0
2016-09-30 500.0
2016-10-31 500.0
2016-11-30 500.0
2016-12-31 501.0
2017-01-31 501.0
2017-02-28 501.0
2017-03-31 501.0
2017-04-30 499.0
2017-05-31 499.0
2017-06-30 499.0
2017-07-31 499.0
2017-08-31 498.0
2017-09-30 498.0
2017-10-31 498.0
2017-11-30 500.0
2017-12-31 500.0
2018-01-31 500.0
2018-02-28 502.0
2018-03-31 501.0
2018-04-30 501.0
2018-05-31 501.0
2018-06-30 501.0
2018-07-31 501.0
2018-08-31 501.0
2018-09-30 501.0
2018-10-31 501.0
2018-11-30 501.0
2018-12-31 501.0


==> data/size_ukx_idx.dat <==
1996-01-31 97.0
1996-02-29 97.0
1996-03-31 97.0
1996-04-30 97.0
1996-05-31 97.0
1996-06-30 97.0
1996-07-31 98.0
1996-08-31 98.0
1996-09-30 96.0
1996-10-31 96.0
1996-11-30 96.0
1996-12-31 96.0
1997-01-31 96.0
1997-02-28 96.0
1997-03-31 95.0
1997-04-30 95.0
1997-05-31 95.0
1997-06-30 96.0
1997-07-31 97.0
1997-08-31 97.0
1997-09-30 97.0
1997-10-31 97.0
1997-11-30 97.0
1997-12-31 97.0
1998-01-31 97.0
1998-02-28 97.0
1998-03-31 97.0
1998-04-30 98.0
1998-05-31 98.0
1998-06-30 97.0
1998-07-31 96.0
1998-08-31 97.0
1998-09-30 98.0
1998-10-31 98.0
1998-11-30 98.0
1998-12-31 98.0
1999-01-31 98.0
1999-02-28 97.0
1999-03-31 98.0
1999-04-30 97.0
1999-05-31 97.0
1999-06-30 97.0
1999-07-31 97.0
1999-08-31 97.0
1999-09-30 97.0
1999-10-31 97.0
1999-11-30 97.0
1999-12-31 98.0
2000-01-31 98.0
2000-02-29 99.0
2000-03-31 98.0
2000-04-30 98.0
2000-05-31 98.0
2000-06-30 99.0
2000-07-31 98.0
2000-08-31 99.0
2000-09-30 99.0
2000-10-31 99.0
2000-11-30 99.0
2000-12-31 99.0
2001-01-31 99.0
2001-02-28 98.0
2001-03-31 99.0
2001-04-30 99.0
2001-05-31 99.0
2001-06-30 99.0
2001-07-31 98.0
2001-08-31 99.0
2001-09-30 98.0
2001-10-31 99.0
2001-11-30 99.0
2001-12-31 99.0
2002-01-31 99.0
2002-02-28 99.0
2002-03-31 99.0
2002-04-30 99.0
2002-05-31 99.0
2002-06-30 99.0
2002-07-31 98.0
2002-08-31 99.0
2002-09-30 99.0
2002-10-31 99.0
2002-11-30 99.0
2002-12-31 99.0
2003-01-31 99.0
2003-02-28 99.0
2003-03-31 99.0
2003-04-30 99.0
2003-05-31 99.0
2003-06-30 99.0
2003-07-31 99.0
2003-08-31 99.0
2003-09-30 99.5
2003-10-31 99.0
2003-11-30 99.0
2003-12-31 99.0
2004-01-31 99.0
2004-02-29 100.0
2004-03-31 99.0
2004-04-30 99.0
2004-05-31 100.0
2004-06-30 100.0
2004-07-31 100.0
2004-08-31 100.0
2004-09-30 100.0
2004-10-31 100.0
2004-11-30 100.0
2004-12-31 100.0
2005-01-31 100.0
2005-02-28 100.0
2005-03-31 100.0
2005-04-30 100.0
2005-05-31 100.0
2005-06-30 100.0
2005-07-31 100.0
2005-08-31 101.0
2005-09-30 101.0
2005-10-31 101.0
2005-11-30 101.0
2005-12-31 101.0
2006-01-31 101.0
2006-02-28 101.0
2006-03-31 101.0
2006-04-30 101.0
2006-05-31 101.0
2006-06-30 101.0
2006-07-31 102.0
2006-08-31 101.5
2006-09-30 102.0
2006-10-31 101.0
2006-11-30 101.0
2006-12-31 100.0
2007-01-31 100.0
2007-02-28 100.0
2007-03-31 101.0
2007-04-30 102.0
2007-05-31 102.0
2007-06-30 102.0
2007-07-31 102.0
2007-08-31 102.0
2007-09-30 102.0
2007-10-31 102.0
2007-11-30 102.0
2007-12-31 102.0
2008-01-31 102.0
2008-02-29 102.0
2008-03-31 102.0
2008-04-30 102.0
2008-05-31 102.0
2008-06-30 102.0
2008-07-31 102.0
2008-08-31 102.0
2008-09-30 102.0
2008-10-31 102.0
2008-11-30 102.0
2008-12-31 102.0
2009-01-31 102.0
2009-02-28 102.0
2009-03-31 102.0
2009-04-30 102.0
2009-05-31 102.0
2009-06-30 102.0
2009-07-31 102.0
2009-08-31 102.0
2009-09-30 102.0
2009-10-31 102.0
2009-11-30 102.0
2009-12-31 102.0
2010-01-31 102.0
2010-02-28 102.0
2010-03-31 102.0
2010-04-30 102.0
2010-05-31 102.0
2010-06-30 102.0
2010-07-31 102.0
2010-08-31 102.0
2010-09-30 102.0
2010-10-31 102.0
2010-11-30 102.0
2010-12-31 102.0
2011-01-31 102.0
2011-02-28 102.0
2011-03-31 102.0
2011-04-30 102.0
2011-05-31 101.0
2011-06-30 102.0
2011-07-31 102.0
2011-08-31 102.0
2011-09-30 102.0
2011-10-31 102.0
2011-11-30 102.0
2011-12-31 102.0
2012-01-31 102.0
2012-02-29 102.0
2012-03-31 102.0
2012-04-30 102.0
2012-05-31 102.0
2012-06-30 101.0
2012-07-31 101.0
2012-08-31 101.0
2012-09-30 101.0
2012-10-31 101.0
2012-11-30 101.0
2012-12-31 101.0
2013-01-31 101.0
2013-02-28 101.0
2013-03-31 101.0
2013-04-30 101.0
2013-05-31 101.0
2013-06-30 101.0
2013-07-31 101.0
2013-08-31 101.0
2013-09-30 101.0
2013-10-31 101.0
2013-11-30 101.0
2013-12-31 101.0
2014-01-31 101.0
2014-02-28 101.0
2014-03-31 101.0
2014-04-30 101.0
2014-05-31 101.0
2014-06-30 101.0
2014-07-31 101.0
2014-08-31 101.0
2014-09-30 101.0
2014-10-31 101.0
2014-11-30 101.0
2014-12-31 101.0
2015-01-31 102.0
2015-02-28 101.0
2015-03-31 101.0
2015-04-30 101.0
2015-05-31 101.0
2015-06-30 101.0
2015-07-31 101.0
2015-08-31 101.0
2015-09-30 101.0
2015-10-31 101.0
2015-11-30 101.0
2015-12-31 101.0
2016-01-31 101.0
2016-02-29 101.0
2016-03-31 101.0
2016-04-30 101.0
2016-05-31 101.0
2016-06-30 101.0
2016-07-31 101.0
2016-08-31 101.0
2016-09-30 101.0
2016-10-31 101.0
2016-11-30 101.0
2016-12-31 101.0
2017-01-31 101.0
2017-02-28 101.0
2017-03-31 101.0
2017-04-30 101.0
2017-05-31 101.0
2017-06-30 101.0
2017-07-31 101.0
2017-08-31 101.0
2017-09-30 101.0
2017-10-31 101.0
2017-11-30 101.0
2017-12-31 101.0
2018-01-31 101.0
2018-02-28 101.0
2018-03-31 101.0
2018-04-30 101.0
2018-05-31 101.0
2018-06-30 101.0
2018-07-31 101.0
2018-08-31 101.0
2018-09-30 101.0
2018-10-31 101.0
2018-11-30 101.0
2018-12-31 101.0

